Offline Trace Checking of Quantitative Properties of Service-Based Applications

Service-based applications are often developed as compositions of partner services. A service integrator needs precise methods to specify the quality attributes expected by each partner service, as well as effective techniques to verify these attributes. In previous work, we identified the most common specification patterns related to provisioning service-based applications and developed an expressive specification language (SOLOIST) that supports them. SOLOIST is an extension of metric temporal logic with aggregate temporal modalities that can be used to write quantitative temporal properties. In this paper we address the problem of performing offline checking of service execution traces against quantitative requirements specifications written in SOLOIST. We present a translation of SOLOIST into CLTLB(D), a variant of linear temporal logic, and reduce the trace checking of SOLOIST to bounded satisfiability checking of CLTLB(D), which is supported by ZOT, an SMT-based verification toolkit. We detail the results of applying the proposed offline trace checking procedure to different types of traces, and compare its performance with previous work.

==> csvs/D-d-0-100-h-10.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (MB)"
0,.122,32656,.114,11498272,1.08,.09,138.004
1,.202,32368,.192,21293728,1.45,.12,141.356
2,.306,65264,.256,31121376,1.93,.16,139.960
3,.370,32608,.317,40950304,2.31,.12,137.248
4,.512,32656,.386,50777904,2.92,.18,137.364
5,.645,62752,.479,60573312,2.96,.15,137.508
6,.795,32704,.551,70433680,2.79,.10,137.784
7,.757,32768,.646,80259696,2.81,.13,144.712
8,.926,32640,.743,90088928,4.14,.19,145.416
9,1.121,61696,.840,99885120,2.73,.13,146.336
10,1.277,59856,.888,109711552,4.24,.14,144.044
11,1.559,32384,.985,119542560,4.96,.16,148.424
12,1.684,32416,1.042,129365776,5.30,.17,149.504
13,1.746,32704,1.172,139236384,3.93,.16,164.580
14,1.696,56848,1.307,149022976,4.15,.15,151.104
15,1.693,56656,1.336,158847984,4.32,.15,169.128
16,1.968,32096,1.388,168705008,4.72,.20,152.944
17,2.262,32560,1.486,178539696,5.24,.22,153.972
18,2.407,63136,1.605,188351072,5.70,.20,178.164
19,2.727,32352,1.688,198181600,6.28,.20,163.756
20,2.931,32704,1.775,207999072,9.56,.31,174.636
21,3.060,63552,1.835,217836528,7.11,.26,157.996
22,3.694,65520,2.065,227647472,8.19,.26,183.776
23,4.165,32704,2.176,237484800,8.94,.35,177.976
24,4.347,32672,2.358,247342160,9.66,.34,190.080
25,4.456,32768,2.499,257157536,10.38,.27,234.260
26,4.454,32464,2.652,266976736,10.94,.32,189.296
27,4.739,32688,2.678,276803824,11.52,.30,173.504
28,4.286,32704,2.697,286617056,11.26,.37,202.600
29,4.251,64816,2.771,296435008,11.66,.36,191.024
30,4.270,60608,2.849,306261376,12.22,.28,193.096
31,4.029,63712,2.960,316080480,12.51,.30,194.840
32,4.317,32672,3.100,325955072,17.60,.43,225.804
33,4.713,32640,3.370,335776432,14.67,.31,200.380
34,5.635,64688,3.225,345578544,15.93,.31,177.288
35,5.527,32736,3.422,355424080,16.60,.33,230.880
36,5.841,32096,3.567,365234032,17.59,.48,227.444
37,6.224,65408,3.555,375040320,18.57,.38,196.568
38,6.479,32752,3.783,384894144,19.72,.33,281.592
39,6.825,32704,3.767,394748656,20.77,.36,220.864
40,7.104,32624,3.952,404557888,21.96,.40,240.860
41,7.942,61488,4.077,414368592,46.15,.92,276.556
42,7.593,55120,4.262,424184128,24.17,.40,248.712
43,7.849,61488,4.343,433999952,25.56,.39,236.736
44,9.173,32288,4.438,443863040,27.88,.43,240.032
45,10.626,32704,4.664,453667216,30.56,.68,250.300
46,11.802,65136,4.759,463502768,32.77,.71,278.628
47,12.522,32672,4.878,473345568,34.75,.39,261.904
48,12.524,55328,4.897,483149184,35.99,.45,271.040
49,13.751,56432,5.209,492969920,38.35,.51,297.056
50,12.891,32128,5.276,502814992,39.71,.48,279.712
51,12.735,56400,5.440,512629040,40.71,.49,270.560
52,12.441,32672,5.488,522467424,41.18,.47,297.536
53,12.277,65296,5.578,532294640,42.14,.48,276.976
54,12.785,57840,5.700,542124576,56.78,.61,290.052
55,12.921,65408,5.882,551937216,45.87,.49,293.892
56,13.039,58896,6.216,561767584,47.85,1.08,322.744
57,12.348,65536,5.962,571579776,48.61,.43,291.200
58,11.618,61056,6.325,581495936,49.58,.77,294.004
59,12.016,60016,6.338,591253488,51.71,.56,296.568
60,12.396,32736,7.034,601094576,56.34,1.08,315.560
61,11.612,64224,6.864,610893456,58.39,.51,301.696
62,11.150,56432,6.871,620723568,60.00,.54,304.336
63,10.282,65456,6.920,630535312,58.64,.57,307.172
64,10.079,32704,7.119,640373584,59.06,1.40,310.708
65,10.463,65328,7.255,650209888,61.67,.63,340.576
66,11.074,55328,7.063,660045232,64.26,.52,350.792
67,12.366,61920,7.321,669861104,67.89,.66,354.596
68,14.989,60912,7.517,679684272,72.67,1.20,353.428
69,19.376,55456,7.402,689511264,78.77,.68,351.616
70,18.646,64224,7.556,699325104,80.60,.53,360.748
71,17.308,57840,7.835,709153520,81.67,.61,341.860
72,17.013,32704,8.121,719027408,84.24,.60,343.032
73,17.685,32688,8.078,728838144,86.02,.65,358.536
74,18.053,63312,8.338,738646976,89.09,.74,351.436
75,19.046,56400,8.272,748475744,92.54,.66,380.336
76,20.083,63872,8.510,758295440,96.43,.62,364.468
77,20.454,64544,8.662,768141952,99.82,.63,366.060
78,20.956,32688,8.775,778001712,103.22,.72,443.212
79,21.362,32656,9.159,787882768,107.04,.74,437.528
80,22.206,58336,8.993,797719200,132.28,.94,444.388
81,22.062,58336,9.119,807565264,113.14,.74,445.016
82,22.941,32768,9.335,817422912,117.50,.70,448.516
83,23.044,32720,9.580,827297840,120.95,.88,451.308
84,22.075,32752,9.564,837133328,122.88,.93,455.064
85,21.780,63232,9.834,846954080,126.37,.78,458.844
86,22.362,55984,9.939,856834064,130.40,.82,462.360
87,24.517,61840,10.168,866668864,136.12,.71,466.728
88,30.793,65536,10.177,876503472,146.05,.80,470.700
89,37.442,65520,10.463,886374560,156.26,.84,474.532
90,42.953,64832,10.480,896217136,165.69,.86,478.120
91,43.571,32752,10.571,906084384,169.41,.80,481.824
92,47.770,65456,10.804,915929712,177.93,.91,485.508
93,48.858,60512,11.087,925776016,183.19,.88,489.236
94,49.872,32592,11.135,935631696,188.29,1.02,492.932
95,54.237,59744,11.350,945456816,196.82,.84,496.644
96,55.268,59408,11.411,955330304,201.87,.91,500.332
98,64.464,65312,11.667,975015696,219.39,.90,573.176
99,57.207,65376,11.959,984894624,217.07,.93,576.972


==> csvs/bankcsvh.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (MB)","User time (s)","System time (s)","Memory (MB)"
1,7.846,60352,4.224,552,11.82,0.54,556
2,7.274,57104,4.617,552,11.65,0.47,556
3,7.227,57104,4.745,552,11.53,0.54,556
4,7.365,57104,4.766,552,11.66,0.53,556
5,7.461,57104,4.294,552,11.93,0.50,556
6,7.357,57104,4.260,552,11.69,0.55,556
7,7.243,57104,4.173,552,11.56,0.51,556
8,7.210,57104,4.165,552,11.56,0.46,556
9,7.271,57104,4.151,552,11.62,0.46,556
10,7.249,57104,4.194,552,11.67,0.43,556
11,7.206,57104,4.162,552,11.57,0.46,556
12,7.235,57104,4.181,552,11.59,0.48,556
13,7.220,57104,4.159,552,11.57,0.47,556
14,7.299,57104,4.151,552,11.57,0.54,556
15,7.237,57104,4.191,552,11.57,0.51,556
16,7.272,57104,4.175,552,11.66,0.44,556
17,7.290,57104,4.171,552,11.68,0.45,556
18,7.276,57104,4.164,552,11.60,0.49,556
19,7.280,65248,4.169,552,11.68,0.43,556
20,7.379,65248,4.226,552,11.68,0.60,556
21,7.480,65248,4.248,552,11.86,0.54,556
22,7.259,65248,4.207,552,11.63,0.54,556
23,7.406,65248,4.230,552,11.80,0.48,556
24,7.630,65248,4.377,552,12.14,0.50,556
25,7.302,65248,4.303,552,11.74,0.50,556
26,7.735,65248,4.443,552,12.31,0.55,556
27,7.338,65248,4.335,552,11.86,0.51,556
28,7.384,65248,4.259,552,11.80,0.50,556
29,7.364,65248,4.253,552,11.80,0.46,556
30,7.533,65248,4.233,552,11.92,0.51,556
31,7.576,65248,4.382,552,12.09,0.57,556
32,7.397,65248,4.159,552,11.74,0.48,556
33,7.452,65248,4.484,552,12.18,0.51,556
34,7.653,65248,4.249,552,12.11,0.46,556
35,7.443,65248,4.196,552,11.84,0.50,556
36,7.459,65248,4.278,552,11.92,0.46,556
37,7.587,65248,4.267,552,12.00,0.52,556
38,7.301,65248,4.331,552,11.84,0.48,556
39,7.751,65248,4.245,552,12.21,0.45,556
40,7.771,32752,4.764,552,12.76,0.47,556
41,8.045,32752,4.396,552,12.57,0.54,556
42,7.492,32752,4.534,552,12.27,0.46,556
43,7.316,32752,4.256,552,11.70,0.54,556
44,7.307,32752,4.324,552,11.74,0.53,556
45,7.313,32752,4.243,552,11.77,0.46,556
46,7.300,32752,4.222,552,11.73,0.46,556
47,7.306,32752,4.218,552,11.67,0.51,556
48,7.422,32752,4.234,552,11.88,0.43,556
49,7.408,32752,4.238,552,11.88,0.46,556
50,7.315,32752,4.255,552,11.65,0.59,556
51,7.308,32752,4.212,552,11.69,0.48,556
52,7.360,32752,4.212,552,11.77,0.47,556
53,7.300,32752,4.229,552,11.69,0.52,556
54,7.421,32752,4.287,552,11.91,0.45,556
55,7.420,32752,4.357,552,11.97,0.47,556
56,7.378,32752,4.236,552,11.87,0.42,556
57,7.316,32752,4.224,552,11.73,0.49,556
58,7.280,32752,4.147,552,11.55,0.53,556
59,7.226,32752,4.144,552,11.56,0.48,556
60,7.254,32752,4.164,552,11.56,0.52,556
61,7.394,32752,4.273,552,11.88,0.44,556
62,7.534,32752,4.261,552,11.97,0.51,556
63,7.287,32752,4.263,552,11.76,0.46,556
64,7.252,32752,4.178,552,11.55,0.55,556
65,7.311,32752,4.150,552,11.65,0.47,556
66,7.783,32752,4.172,552,12.07,0.53,556
67,7.967,32752,4.621,552,12.81,0.51,556
68,7.649,32752,4.230,552,12.02,0.52,556
69,7.729,32752,4.497,552,12.44,0.50,556
70,7.839,32752,4.341,552,12.40,0.46,556
71,8.001,32752,4.439,552,12.58,0.52,556
72,7.826,32752,4.306,552,12.31,0.54,556
73,7.952,32752,4.489,552,12.63,0.48,556
74,7.659,32752,4.430,552,12.33,0.45,556
75,7.819,32752,4.352,552,12.36,0.45,556
76,7.880,32752,4.415,552,12.47,0.54,556
77,7.376,32752,4.379,552,11.90,0.55,556
78,7.597,32752,4.427,552,12.24,0.49,556
79,7.774,32752,4.259,552,12.24,0.46,556
80,7.757,32752,4.283,552,12.17,0.55,556
81,7.409,57104,4.221,552,11.91,0.41,556
82,7.350,57104,4.392,552,11.91,0.51,556
83,7.357,57104,4.226,552,11.80,0.49,556
84,7.438,57088,4.725,552,11.81,0.50,556
85,7.660,57088,4.421,552,12.27,0.48,556
86,7.463,57088,4.187,552,11.83,0.48,556
87,7.552,57104,4.206,552,11.97,0.47,556
88,7.397,57104,4.286,552,11.85,0.51,556
89,7.510,57104,4.217,552,11.92,0.48,556
90,7.602,57104,4.216,552,12.03,0.49,556
91,7.503,57088,4.333,552,11.96,0.54,556
92,7.503,57088,4.214,552,11.92,0.48,556
93,7.453,57088,4.280,552,11.93,0.51,556
94,7.356,57088,4.157,552,11.65,0.52,556
95,7.526,57088,4.234,552,11.94,0.47,556
96,7.858,57104,4.255,552,12.23,0.54,556
97,7.591,57104,4.225,552,11.98,0.52,556
98,7.548,57104,4.175,552,11.88,0.52,556
99,7.441,57104,4.190,552,11.80,0.49,556
100,8.327,57104,4.468,552,12.84,0.65,556
101,7.778,57088,4.522,552,12.44,0.54,556
102,8.501,32752,4.307,552,12.27,0.64,556
103,7.629,32752,4.272,552,12.07,0.50,556
104,7.428,32752,4.140,552,11.72,0.52,556
105,7.505,32752,4.248,552,11.89,0.57,556
106,7.413,32752,4.168,552,11.76,0.49,556
107,7.632,32752,4.279,552,12.09,0.48,556
108,7.525,32752,4.446,552,12.03,0.54,556
109,7.423,32752,4.330,552,11.90,0.51,556
110,7.311,32752,4.174,552,11.58,0.57,556
111,7.753,32752,4.298,552,12.20,0.50,556
112,7.816,32752,4.486,552,12.49,0.54,556
113,7.433,32752,4.189,552,11.79,0.50,556
114,7.306,32752,4.172,552,11.64,0.50,556
115,7.324,32752,4.156,552,11.66,0.48,556
116,7.269,32752,4.163,552,11.59,0.51,556
117,7.296,32752,4.308,552,11.78,0.47,556
118,7.305,32752,4.252,552,11.74,0.49,556
119,7.286,32752,4.252,552,11.66,0.55,556
120,7.264,32752,4.214,552,11.65,0.48,556
121,7.321,32752,4.166,552,11.67,0.49,556
122,7.288,32752,4.187,552,11.60,0.54,556
123,7.871,32752,4.433,552,12.40,0.60,556
124,7.269,32752,4.299,552,11.71,0.50,556
125,7.686,32752,4.173,552,11.99,0.54,556
126,7.420,32752,4.498,552,12.03,0.57,556
127,7.658,32752,4.363,552,12.11,0.56,556
128,7.393,32752,4.287,552,11.88,0.51,556
129,7.330,32752,4.323,552,11.74,0.52,556
130,7.320,32752,4.150,552,11.61,0.51,556
131,7.507,32752,4.145,552,11.82,0.51,556
132,7.636,32752,4.425,552,12.33,0.42,556
133,7.716,32752,4.346,552,12.23,0.51,556
134,7.866,32752,4.241,552,12.23,0.52,556
135,7.586,32752,4.314,552,12.16,0.54,556
136,7.336,32752,4.233,552,11.69,0.52,556
137,7.505,32752,4.220,552,11.92,0.46,556
138,7.331,32752,4.310,552,11.81,0.49,556
139,7.435,32752,4.189,552,11.73,0.56,556
140,7.486,32752,4.181,552,11.90,0.46,556
141,7.429,32752,4.193,552,11.80,0.51,556
142,7.524,32752,4.338,552,12.06,0.54,556
143,7.539,64800,4.222,552,11.88,0.54,556
144,7.812,64800,4.256,552,12.28,0.49,556
145,7.314,64800,4.252,552,11.70,0.55,556
146,7.541,64800,4.334,552,12.04,0.48,556
147,7.335,64800,4.208,552,11.73,0.48,556
148,7.700,64800,4.254,552,12.10,0.54,556
149,7.560,64800,4.235,552,11.98,0.48,556
150,7.430,64800,4.349,552,12.05,0.47,556
151,7.395,64800,4.181,552,11.69,0.54,556
152,7.650,64800,4.207,552,11.94,0.59,556
153,8.120,64800,4.391,552,12.62,0.57,556
154,7.411,64800,4.298,552,11.85,0.55,556
155,7.604,64800,4.261,552,12.04,0.48,556
156,7.296,64800,4.250,552,11.72,0.49,556
157,7.624,64800,4.151,552,11.87,0.57,556
158,7.466,64800,4.252,552,12.00,0.46,556
159,7.237,64816,4.126,552,11.60,0.43,556
160,7.299,64816,4.124,552,11.56,0.51,556
161,7.288,64816,4.154,552,11.60,0.50,556
162,7.356,64816,4.176,552,11.69,0.52,556
163,7.387,32752,4.239,552,11.73,0.56,556
164,7.396,32752,4.156,552,11.65,0.56,556
165,7.573,32752,4.149,552,11.81,0.60,556
166,7.321,32752,4.183,552,11.65,0.51,556
167,7.564,32752,4.256,552,12.01,0.48,556
168,7.356,32752,4.228,552,11.88,0.48,556
169,8.234,32752,4.470,552,12.80,0.57,556
170,7.651,32752,4.286,552,12.04,0.60,556
171,7.388,32752,4.176,552,11.74,0.50,556
172,7.398,32752,4.252,552,11.93,0.48,556
173,7.510,32752,4.240,552,11.92,0.48,556
174,7.327,32752,4.154,552,11.62,0.53,556
175,7.272,32752,4.180,552,11.68,0.45,556
176,7.305,32768,4.131,552,11.63,0.44,556
177,7.600,32768,4.144,552,11.92,0.47,556
178,7.789,32768,4.804,552,12.09,0.55,556
179,7.303,32768,4.221,552,11.71,0.47,556
180,7.546,32768,4.739,552,12.56,0.48,556
181,7.623,32768,4.238,552,12.12,0.48,556
182,7.339,65248,4.181,552,11.74,0.45,556
183,7.410,65248,4.199,552,11.87,0.41,556
184,7.978,65248,4.197,552,12.48,0.50,556
185,7.732,65248,4.191,552,11.92,0.66,556
186,8.031,65200,4.370,552,12.73,0.46,556
187,8.226,65200,4.426,552,12.88,0.50,556
188,7.620,65248,4.319,552,12.05,0.51,556
189,7.602,65248,4.242,552,12.08,0.45,556
190,7.745,65248,4.553,552,12.44,0.54,556
191,7.368,65264,4.230,552,11.82,0.40,556
192,7.355,65264,4.149,552,11.72,0.44,556
193,7.379,65264,4.161,552,11.68,0.51,556
194,7.714,65264,4.370,552,12.30,0.48,556
195,7.643,65264,4.522,552,12.41,0.51,556
196,7.660,65264,4.376,552,12.12,0.56,556
197,7.646,65264,4.245,552,12.05,0.46,556
198,7.455,65264,4.408,552,11.96,0.54,556
199,7.656,65264,4.371,552,12.16,0.48,556
200,7.587,65264,4.231,552,11.95,0.48,556


==> csvs/bankcsvk.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (MB)","User time (s)","System time (s)","Memory (MB)"
5,7.968,62656,4.404,552,12.60,0.40,556
6,8.365,65344,4.505,552,12.53,0.49,556
7,7.900,32688,4.709,552,12.88,0.49,556
8,7.906,32688,4.455,552,12.58,0.50,556
9,8.004,32688,4.430,552,12.62,0.52,556
10,7.861,32688,4.486,552,12.54,0.52,556
11,7.868,32688,4.593,552,12.71,0.48,556
12,8.027,32688,4.490,552,12.82,0.46,556
13,7.803,32688,4.461,552,12.49,0.49,556
14,7.888,32688,4.403,552,12.56,0.41,556
15,7.931,32688,4.459,552,12.59,0.52,556
16,8.028,32688,4.519,552,12.68,0.58,556
17,7.696,32688,4.534,552,12.60,0.60,556
18,7.405,32688,4.295,552,11.84,0.54,556
19,7.462,32656,4.258,552,11.83,0.53,556
21,7.419,32656,4.319,552,11.94,0.52,556
22,7.642,32656,4.225,552,12.00,0.52,556
23,7.443,32656,4.301,552,11.95,0.50,556
24,7.453,32656,4.252,552,11.92,0.49,556
25,7.540,32656,4.360,552,12.02,0.53,556
26,7.390,32656,4.704,552,11.79,0.46,556
27,7.482,32656,4.225,552,11.84,0.52,556
28,7.395,32656,4.245,552,11.76,0.54,556
29,7.439,32656,4.260,552,11.81,0.56,556
30,7.359,32656,4.261,552,11.81,0.50,556
31,7.362,32656,4.235,552,11.71,0.55,556
32,7.398,32656,4.252,552,11.84,0.48,556
33,7.375,32656,4.247,552,11.82,0.46,556
34,7.351,32656,4.264,552,11.80,0.50,556
35,7.425,32656,4.255,552,11.84,0.50,556
36,7.358,32656,4.254,552,11.73,0.55,556
37,7.531,32768,4.262,552,11.96,0.48,556
38,7.406,32768,4.247,552,11.88,0.45,556
39,7.459,32768,4.278,552,11.90,0.50,556
40,7.419,32768,4.236,552,11.79,0.52,556
41,7.431,32768,4.263,552,11.82,0.52,556
42,7.350,32768,4.266,552,11.83,0.44,556
43,7.357,32768,4.271,552,11.71,0.58,556
44,7.419,32768,4.265,552,11.87,0.49,556
45,7.446,32768,4.229,552,11.80,0.54,556
46,7.341,32768,4.212,552,11.76,0.47,556
47,7.394,32768,4.227,552,11.78,0.51,556
48,7.396,32768,4.208,552,11.81,0.46,556
49,7.453,32768,4.213,552,11.82,0.50,556
50,7.419,32768,4.189,552,11.76,0.51,556
51,7.357,32768,4.241,552,11.75,0.51,556
52,7.456,32768,4.211,552,11.76,0.58,556
53,7.438,32768,4.233,552,11.83,0.50,556
54,7.430,60880,4.184,552,11.73,0.56,556
55,7.338,60880,4.205,552,11.72,0.50,556
56,7.347,60880,4.172,552,11.71,0.47,556
57,7.390,60880,4.210,552,11.74,0.52,556
58,7.324,60880,4.209,552,11.70,0.51,556
59,7.450,60880,4.209,552,11.78,0.54,556
60,7.403,60880,4.227,552,11.67,0.63,556
61,7.427,60880,4.184,552,11.77,0.50,556
62,7.351,60880,4.199,552,11.76,0.46,556
63,7.429,60880,4.200,552,11.79,0.51,556
64,7.442,60880,4.708,552,11.79,0.52,556
65,7.447,60880,4.211,552,11.82,0.50,556
66,7.430,60880,4.216,552,11.77,0.54,556
67,7.399,60880,4.268,552,11.85,0.49,556
68,7.373,60880,4.188,552,11.83,0.39,556
69,7.414,60880,4.184,552,11.78,0.50,556
70,7.409,60880,4.186,552,11.75,0.51,556
71,7.483,32656,4.238,552,11.92,0.46,556
72,7.444,32656,4.223,552,11.81,0.53,556
73,7.451,32656,4.228,552,11.90,0.44,556
74,7.483,32656,4.219,552,11.89,0.47,556
75,7.450,32656,4.700,552,11.80,0.51,556
76,7.388,32656,4.205,552,11.81,0.44,556
77,7.414,32656,4.722,552,11.80,0.47,556
78,7.348,32656,4.201,552,11.72,0.49,556
79,7.372,32656,4.215,552,11.75,0.50,556
80,7.350,32656,4.193,552,11.71,0.49,556
81,7.357,32656,4.213,552,11.66,0.58,556
82,7.332,32656,4.215,552,11.70,0.50,556
83,7.394,32656,4.202,552,11.80,0.45,556
84,7.381,32656,4.205,552,11.73,0.50,556
85,7.398,32656,4.219,552,11.75,0.53,556
86,7.365,32656,4.184,552,11.66,0.54,556
87,7.375,32656,4.220,552,11.76,0.50,556
88,7.371,32656,4.182,552,11.67,0.54,556
89,7.321,32656,4.220,552,11.64,0.56,556
90,7.327,32656,4.192,552,11.69,0.49,556
91,7.366,32656,4.195,552,11.72,0.52,556
92,7.319,32656,4.191,552,11.66,0.51,556
93,7.298,32656,4.195,552,11.65,0.50,556
94,7.309,32656,4.719,552,11.57,0.60,556
95,7.300,32656,4.194,552,11.63,0.52,556
96,7.353,32656,4.191,552,11.64,0.56,556
97,7.336,32656,4.197,552,11.70,0.50,556
98,7.397,32656,4.195,552,11.74,0.53,556
99,7.344,32656,4.185,552,11.65,0.53,556
100,7.319,32656,4.198,552,11.73,0.45,556
101,7.353,32656,4.188,552,11.77,0.43,556
102,7.299,32656,4.188,552,11.65,0.50,556
103,7.348,32656,4.177,552,11.74,0.44,556
104,7.348,32656,4.169,552,11.65,0.52,556
105,7.315,32656,4.212,552,11.72,0.47,556
106,7.348,32688,4.178,552,11.71,0.49,556
107,7.311,32688,4.197,552,11.75,0.42,556
108,7.410,32688,4.196,552,11.72,0.54,556
109,7.303,32688,4.197,552,11.71,0.45,556
110,7.383,32688,4.196,552,11.71,0.52,556
111,7.314,32688,4.186,552,11.61,0.55,556
112,7.352,32688,4.342,552,11.89,0.49,556
113,7.315,32688,4.193,552,11.69,0.48,556
114,7.297,32688,4.197,552,11.66,0.49,556
115,7.292,32688,4.722,552,11.67,0.48,556
116,7.280,32688,4.225,552,11.72,0.45,556
117,7.359,32688,4.202,552,11.68,0.54,556
118,7.314,32688,4.209,552,11.67,0.50,556
119,7.299,32688,4.215,552,11.69,0.48,556
120,7.421,32688,4.203,552,11.74,0.55,556
121,7.360,32688,4.205,552,11.76,0.47,556
122,7.305,32688,4.194,552,11.69,0.46,556
123,7.347,32656,4.175,552,11.63,0.56,556
124,7.299,32656,4.201,552,11.63,0.54,556
125,7.292,32656,4.185,552,11.60,0.54,556
126,7.303,32656,4.184,552,11.62,0.53,556
127,7.305,32656,4.186,552,11.70,0.45,556
128,7.274,32656,4.197,552,11.64,0.49,556
129,7.374,32656,4.184,552,11.73,0.50,556
130,7.396,32656,4.170,552,11.68,0.54,556
131,7.383,32656,4.192,552,11.75,0.49,556
132,7.293,32656,4.180,552,11.58,0.55,556
133,7.313,32656,4.178,552,11.60,0.56,556
134,7.294,32656,4.182,552,11.64,0.50,556
135,7.340,32656,4.173,552,11.72,0.46,556
136,7.285,32656,4.179,552,11.65,0.47,556
137,7.338,32656,4.719,552,11.72,0.48,556
138,7.342,32656,4.171,552,11.71,0.47,556
139,7.345,32656,4.171,552,11.62,0.55,556
140,7.351,65296,4.187,552,11.62,0.57,556
141,7.335,65296,4.189,552,11.67,0.52,556
142,7.323,65296,4.181,552,11.64,0.54,556
143,7.385,65296,4.191,552,11.82,0.42,556
144,7.307,65296,4.173,552,11.62,0.51,556
145,7.280,65296,4.203,552,11.62,0.53,556
146,7.331,65296,4.169,552,11.69,0.47,556
147,7.391,65296,4.194,552,11.71,0.55,556
148,7.284,65296,4.196,552,11.64,0.50,556
149,7.332,65296,4.205,552,11.74,0.47,556
150,7.327,65296,4.186,552,11.71,0.48,556
151,7.298,65296,4.192,552,11.68,0.48,556
152,7.284,65296,4.689,552,11.65,0.50,556
153,7.283,65296,4.188,552,11.64,0.50,556
154,7.356,65296,4.697,552,11.66,0.54,556
155,7.346,65296,4.181,552,11.66,0.53,556
156,7.313,65296,4.182,552,11.63,0.53,556
157,7.348,65296,4.214,552,11.78,0.45,556
158,7.325,65296,4.188,552,11.67,0.51,556
159,7.282,65296,4.203,552,11.69,0.46,556
160,7.341,65296,4.193,552,11.75,0.45,556
161,7.374,65296,4.204,552,11.75,0.49,556
162,7.380,65296,4.190,552,11.69,0.55,556
163,7.327,65296,4.189,552,11.66,0.52,556
164,7.316,65296,4.192,552,11.69,0.48,556
165,7.302,65296,4.241,552,11.77,0.44,556
166,7.373,65296,4.222,552,11.74,0.52,556
167,7.327,65296,4.254,552,11.74,0.50,556
168,7.334,65296,4.234,552,11.71,0.53,556
169,7.373,65296,4.239,552,11.78,0.50,556
170,7.334,65296,4.229,552,11.64,0.58,556
171,7.300,65296,4.265,552,11.71,0.51,556
172,7.308,65296,4.235,552,11.75,0.45,556
173,7.532,65296,4.303,552,11.93,0.57,556
174,8.320,65344,4.386,552,12.88,0.52,556
175,8.463,60432,4.716,552,13.26,0.70,556
176,7.781,60432,4.697,552,12.64,0.54,556
177,8.202,60432,4.765,552,13.12,0.51,556
178,8.059,60432,4.749,552,12.93,0.52,556
179,7.844,60432,4.527,552,12.53,0.52,556
180,8.694,60432,4.831,552,13.36,0.90,556
181,8.586,60432,5.295,552,13.66,0.51,556
182,8.143,60432,4.740,552,13.10,0.50,556
183,8.185,60432,4.540,552,12.98,0.49,556
184,8.282,60432,4.662,552,13.06,0.55,556
185,8.037,60432,4.668,552,12.83,0.62,556
186,7.783,60432,4.414,552,12.28,0.58,556
187,7.920,60432,4.469,552,12.41,0.56,556
188,8.269,60432,4.683,552,13.20,0.50,556
189,7.614,60432,4.292,552,12.07,0.49,556
190,7.469,60432,4.748,552,11.88,0.46,556
191,7.645,60432,4.356,552,12.04,0.63,556
192,7.588,32656,4.413,552,12.17,0.54,556
193,7.513,32656,4.290,552,11.96,0.51,556
194,7.583,32656,4.273,552,12.02,0.50,556
195,7.412,32656,4.246,552,11.86,0.47,556
196,7.414,32656,4.222,552,11.74,0.56,556
197,7.429,32656,4.230,552,11.86,0.47,556
198,7.440,32656,4.261,552,11.90,0.46,556
199,7.423,32656,4.227,552,11.85,0.46,556
200,7.415,32656,4.241,552,11.77,0.55,556
201,7.473,32656,4.236,552,11.81,0.56,556
202,7.421,32656,4.301,552,11.92,0.50,556
203,7.461,32656,4.236,552,11.83,0.53,556
204,7.343,32656,4.262,552,11.82,0.46,556
205,7.370,32656,4.259,552,11.78,0.50,556
206,7.440,32656,4.226,552,11.83,0.50,556
207,7.317,32656,4.211,552,11.67,0.54,556
208,7.414,32656,4.243,552,11.75,0.56,556
209,7.417,65296,4.261,552,11.76,0.58,556
210,7.422,65296,4.201,552,11.76,0.53,556
211,7.383,65296,4.231,552,11.83,0.46,556
212,7.448,65296,4.249,552,11.88,0.51,556
213,7.407,65296,4.216,552,11.72,0.56,556
214,7.445,65296,4.234,552,11.87,0.46,556
215,7.376,65296,4.233,552,11.71,0.56,556
216,7.376,65296,4.212,552,11.74,0.52,556
217,7.392,65296,4.220,552,11.77,0.51,556
218,7.428,65296,4.245,552,11.87,0.46,556
219,7.389,65296,4.215,552,11.76,0.50,556
220,7.364,65296,4.226,552,11.77,0.53,556
221,7.434,65296,4.242,552,11.83,0.51,556
222,7.329,65296,4.233,552,11.71,0.52,556
223,7.404,65296,4.247,552,11.77,0.54,556
224,7.304,65296,4.262,552,11.76,0.48,556
225,7.447,65296,4.275,552,11.86,0.52,556
226,7.450,65296,4.223,552,11.77,0.57,556
227,7.409,65296,4.220,552,11.78,0.51,556
228,7.378,65296,4.252,552,11.72,0.56,556
229,7.416,65296,4.231,552,11.74,0.56,556
230,7.384,65296,4.240,552,11.80,0.54,556
231,7.431,65296,4.207,552,11.76,0.54,556
232,7.390,65296,4.227,552,11.76,0.53,556
233,7.422,65296,4.263,552,11.86,0.50,556
234,7.356,65296,4.212,552,11.70,0.53,556
235,7.364,65296,4.228,552,11.72,0.54,556
236,7.394,65296,4.218,552,11.76,0.51,556
237,7.364,65296,4.205,552,11.74,0.49,556
238,7.323,65296,4.199,552,11.67,0.52,556
239,7.411,65296,4.222,552,11.70,0.60,556
240,7.335,65296,4.219,552,11.76,0.48,556
241,7.357,65296,4.208,552,11.72,0.51,556
242,7.598,65296,4.392,552,12.05,0.53,556
243,7.432,65296,4.289,552,11.88,0.51,556
244,7.411,65296,4.220,552,11.82,0.48,556
245,7.349,65296,4.230,552,11.74,0.51,556
246,7.483,65296,4.225,552,11.87,0.50,556
247,7.436,65296,4.239,552,11.80,0.56,556
248,7.430,65296,4.277,552,11.87,0.50,556
249,7.555,65296,4.242,552,11.94,0.53,556
250,7.586,65296,4.251,552,11.97,0.60,556
251,8.544,65344,4.769,552,13.41,0.59,556
252,8.484,65344,4.503,552,13.03,0.57,556
253,7.530,65296,4.424,552,12.20,0.47,556
254,7.600,65296,4.305,552,12.09,0.47,556
255,7.669,65296,4.334,552,12.11,0.50,556
256,7.455,65296,4.256,552,11.86,0.53,556
257,7.596,65296,4.329,552,12.04,0.56,556
258,7.451,65296,4.265,552,11.88,0.50,556
259,7.472,65296,4.279,552,11.88,0.56,556
260,7.553,65296,4.306,552,12.00,0.52,556
261,7.468,32768,4.418,552,12.12,0.46,556
262,7.438,32768,4.303,552,11.88,0.51,556
263,7.423,32768,4.248,552,11.80,0.54,556
264,7.416,32768,4.254,552,11.88,0.47,556
265,7.428,32768,4.271,552,11.90,0.48,556
266,7.406,32768,4.498,552,12.10,0.50,556
267,7.415,32768,4.259,552,11.84,0.51,556
268,7.484,32768,4.349,552,12.00,0.50,556
269,7.442,32768,4.250,552,11.80,0.57,556
270,7.720,32768,4.334,552,12.24,0.49,556
271,8.095,32768,4.584,552,12.77,0.62,556
272,7.973,32768,4.561,552,12.60,0.60,556
273,7.945,32768,4.501,552,12.60,0.57,556
274,7.971,32768,4.471,552,12.60,0.58,556
275,7.908,32768,4.620,552,12.76,0.49,556
276,7.945,32768,4.472,552,12.56,0.56,556
277,7.810,32768,4.460,552,12.45,0.52,556
278,7.794,65296,4.476,552,12.44,0.50,556
279,7.722,65296,4.429,552,12.37,0.48,556
280,7.948,65296,4.484,552,12.66,0.49,556
281,7.675,65296,4.405,552,12.24,0.56,556
282,7.710,65296,4.498,552,12.41,0.45,556
283,8.490,65344,4.476,552,13.15,0.52,556
284,7.958,65296,4.841,552,12.99,0.56,556
285,8.392,65344,4.524,552,13.11,0.51,556
286,7.724,65296,4.816,552,12.92,0.55,556
287,7.387,65296,4.275,552,11.83,0.49,556
288,7.397,65296,4.286,552,11.88,0.50,556
289,7.451,65296,4.294,552,11.92,0.48,556
290,7.465,65296,4.246,552,11.89,0.48,556
291,7.416,65296,4.250,552,11.83,0.50,556
292,7.375,65296,4.254,552,11.80,0.50,556
293,7.442,65296,4.258,552,11.88,0.52,556
294,7.878,65296,4.256,552,12.30,0.51,556
295,7.439,32656,4.305,552,11.90,0.52,556
296,7.373,32656,4.221,552,11.76,0.49,556
297,7.669,32656,4.241,552,12.03,0.54,556
298,8.318,32656,4.458,552,12.91,0.56,556
299,8.045,32656,4.924,552,13.24,0.56,556
300,7.541,32656,4.465,552,12.29,0.46,556
301,7.449,32656,4.300,552,11.96,0.43,556
302,7.848,32656,4.357,552,12.37,0.49,556
303,7.881,32656,4.502,552,12.57,0.52,556
304,7.533,32656,4.309,552,12.06,0.48,556
305,7.592,32656,4.445,552,12.06,0.56,556
306,7.412,32656,4.266,552,11.83,0.52,556
307,7.452,32656,4.322,552,11.99,0.44,556
308,7.514,32656,4.388,552,12.04,0.46,556
309,7.354,32656,4.742,552,12.23,0.56,556
310,7.386,32656,4.266,552,11.84,0.49,556
311,7.335,32656,4.290,552,11.80,0.51,556
312,7.298,65296,4.246,552,11.70,0.51,556
313,7.674,65296,4.299,552,12.11,0.51,556
314,8.088,65344,4.312,552,12.57,0.52,556
315,8.188,65344,4.464,552,12.76,0.56,556
316,7.614,65296,4.302,552,12.06,0.53,556
317,7.680,65296,4.447,552,12.28,0.54,556
318,7.470,65296,4.269,552,11.86,0.56,556
319,7.652,65296,4.258,552,12.06,0.52,556
320,7.910,65296,4.380,552,12.38,0.60,556
321,7.593,65296,4.382,552,12.18,0.54,556
322,7.543,65296,4.243,552,12.03,0.43,556
323,7.546,65296,4.353,552,12.07,0.50,556
324,10.544,65344,5.082,638,15.65,0.62,735
325,10.384,65344,5.020,638,15.28,0.77,735
326,10.178,65344,4.976,638,15.23,0.62,735
327,10.783,65344,5.448,638,15.87,0.70,735
328,10.929,32688,5.226,638,16.19,0.64,735
329,10.873,32688,5.329,638,16.22,0.68,735
330,10.648,32688,5.312,638,15.91,0.76,735
331,10.455,32688,5.127,638,15.58,0.65,735
332,10.304,32688,5.132,638,15.28,0.76,735
333,10.597,32688,5.027,638,15.62,0.66,735
334,10.630,32688,5.095,638,15.66,0.73,735
335,10.402,32688,5.223,638,15.66,0.64,735
336,10.423,32688,5.390,638,15.51,0.68,735
337,10.214,32688,5.011,638,15.16,0.71,735
338,10.306,32688,5.072,638,15.30,0.72,735
339,10.490,32688,5.231,638,15.71,0.71,735
340,10.456,32688,5.109,638,15.57,0.67,735
341,11.274,32688,5.167,638,16.45,0.69,735
342,10.514,32688,5.207,638,15.74,0.68,735
343,10.528,32688,5.211,638,15.74,0.66,735
344,10.380,32688,5.126,638,15.48,0.70,735
345,10.873,32688,5.661,638,16.04,0.77,735
346,11.411,65328,5.397,638,16.79,0.69,735
347,10.705,65344,5.741,638,16.01,0.62,735
348,10.837,65344,5.157,638,15.84,0.83,735
349,10.843,65344,5.598,638,15.96,0.68,735
350,10.546,65344,5.327,638,15.92,0.65,735
351,11.761,65328,5.017,638,16.71,0.72,735
352,10.587,65344,5.263,638,15.92,0.65,735
353,10.316,65344,5.059,638,15.39,0.65,735
354,10.772,65344,5.056,638,15.80,0.71,735
355,10.390,65344,5.374,638,15.73,0.69,735
356,10.720,65344,5.096,638,15.98,0.57,735
357,10.496,65344,5.029,638,15.51,0.67,735
358,10.447,65344,5.401,638,15.60,0.67,735
359,10.510,65344,5.094,638,15.58,0.69,735
360,10.562,65344,5.125,638,15.65,0.70,735
361,10.726,65344,5.167,638,15.94,0.63,735
362,10.882,65344,5.187,638,16.02,0.75,735
363,11.094,32656,5.352,638,16.44,0.71,735
364,10.120,32656,4.893,638,15.05,0.63,735
365,10.043,32656,4.874,638,14.94,0.62,735
366,10.021,32656,4.903,638,15.02,0.56,735
367,9.945,32656,4.898,638,14.86,0.63,735
368,10.024,32656,4.861,638,14.84,0.68,735
369,10.046,32656,4.873,638,14.93,0.62,735
370,9.961,32656,4.991,638,14.85,0.63,735
371,9.962,32656,4.861,638,14.87,0.58,735
372,10.048,32656,4.874,638,15.04,0.54,735
373,10.154,32656,4.948,638,15.10,0.66,735
374,10.015,32656,4.848,638,14.88,0.64,735
375,9.960,32656,5.136,638,14.87,0.60,735
376,9.952,32656,4.862,638,14.82,0.63,735
377,10.022,32656,4.867,638,14.87,0.65,735
378,9.923,32656,4.882,638,14.81,0.63,735
379,10.015,32656,4.874,638,14.88,0.66,735
380,9.994,32688,4.848,638,14.80,0.68,735
381,9.997,32688,4.844,638,14.88,0.60,735
382,9.993,32688,4.839,638,14.85,0.61,735
383,10.023,32688,4.989,638,14.86,0.68,735
384,9.953,32688,4.856,638,14.80,0.65,735
385,9.996,32688,4.857,638,14.84,0.64,735
386,9.976,32688,4.893,638,14.86,0.66,735
387,10.013,32688,4.850,638,14.97,0.54,735
388,10.014,32688,5.265,638,15.00,0.61,735
389,10.036,32688,4.853,638,14.92,0.60,735
390,9.907,32688,5.021,638,14.89,0.70,735
391,9.979,32688,4.860,638,14.83,0.66,735
392,10.023,32688,4.878,638,14.94,0.62,735
393,9.996,32688,5.350,638,14.94,0.58,735
394,10.032,32688,4.878,638,14.92,0.64,735
395,10.011,32688,4.864,638,14.91,0.62,735
396,10.063,32688,4.873,638,14.93,0.66,735
397,10.058,60432,4.861,638,14.96,0.60,735
398,9.966,60432,4.841,638,14.88,0.56,735
399,10.009,60432,4.855,638,14.86,0.65,735
400,10.021,60432,4.871,638,14.89,0.63,735
401,9.988,60432,5.053,638,14.81,0.68,735
402,10.054,60432,4.839,638,14.87,0.66,735
403,9.964,60432,4.833,638,14.74,0.69,735
404,10.024,60432,4.834,638,14.78,0.72,735
405,9.913,60432,4.810,638,14.76,0.60,735
406,10.212,60432,5.232,638,15.06,0.61,735
407,9.917,60432,4.815,638,14.76,0.61,735
408,9.877,60432,4.828,638,14.71,0.64,735
409,9.951,60432,4.809,638,14.78,0.62,735
410,9.887,60432,4.825,638,14.66,0.69,735
411,10.006,60432,4.822,638,14.78,0.68,735
412,10.057,60432,4.825,638,14.88,0.64,735
413,9.956,60432,4.821,638,14.82,0.60,735
414,9.920,60880,5.112,638,14.79,0.59,735
415,10.015,60880,4.837,638,14.97,0.52,735
416,9.957,60880,4.837,638,14.76,0.67,735
417,9.919,60880,4.828,638,14.75,0.63,735
418,9.965,60880,4.810,638,14.84,0.57,735
419,10.019,60880,4.838,638,14.85,0.64,735
420,9.911,60880,4.829,638,14.80,0.58,735
421,9.931,60880,4.828,638,14.79,0.62,735
422,10.060,60880,5.050,638,14.89,0.64,735
423,10.079,60880,4.855,638,14.91,0.66,735
424,9.929,60880,4.857,638,14.80,0.64,735
425,9.988,60880,4.813,638,14.75,0.68,735
426,9.980,60880,4.848,638,14.88,0.60,735
427,9.993,60880,5.223,638,14.82,0.64,735
428,9.911,60880,4.834,638,14.78,0.60,735
429,9.934,60880,4.835,638,14.82,0.60,735
430,9.921,60880,4.840,638,14.79,0.62,735
431,9.992,60880,4.845,638,14.80,0.69,735
432,9.989,32656,4.842,638,14.88,0.59,735
433,9.901,32656,4.859,638,14.82,0.59,735
434,9.917,32656,4.823,638,14.78,0.60,735
435,9.994,32656,5.229,638,14.97,0.64,735
436,10.018,32656,4.865,638,14.81,0.70,735
437,10.002,32656,4.870,638,14.80,0.70,735
438,10.005,32656,4.864,638,14.94,0.56,735
439,9.979,32656,4.938,638,14.91,0.66,735
440,9.982,32656,5.349,638,14.88,0.65,735
441,9.990,32656,4.862,638,14.84,0.65,735
442,9.989,32656,4.861,638,14.86,0.63,735
443,9.986,32656,4.865,638,14.86,0.63,735
444,10.186,32656,4.859,638,15.10,0.60,735
445,9.976,32656,4.874,638,14.82,0.66,735
446,9.962,32656,4.890,638,14.91,0.55,735
447,9.990,32656,4.873,638,14.91,0.59,735
448,9.917,32656,5.004,638,14.84,0.60,735
449,9.923,32656,4.886,638,14.78,0.67,735
450,9.933,32656,5.030,638,14.98,0.64,735
451,9.991,32656,4.882,638,14.87,0.65,735
452,9.942,32656,4.885,638,14.82,0.64,735
453,9.987,32656,5.219,638,14.83,0.65,735
454,9.935,32656,4.841,638,14.78,0.64,735
455,9.988,32656,4.817,638,14.86,0.56,735
456,9.988,32656,4.839,638,14.82,0.65,735
457,10.113,32656,4.839,638,14.89,0.70,735
458,9.983,32656,4.833,638,14.79,0.68,735
459,9.990,32656,4.819,638,14.84,0.60,735
460,9.987,32656,4.820,638,14.76,0.69,735
461,9.946,32656,5.055,638,14.87,0.58,735
462,10.036,32656,4.969,638,15.03,0.62,735
463,10.043,32656,4.962,638,15.04,0.61,735
464,10.032,32656,4.839,638,14.96,0.55,735
465,9.998,32656,4.842,638,14.75,0.73,735
466,9.940,60432,5.218,638,14.86,0.61,735
467,10.046,60432,4.830,638,14.86,0.65,735
468,10.070,60432,4.868,638,14.90,0.69,735
469,10.045,60432,4.819,638,14.87,0.62,735
470,9.951,60432,4.822,638,14.79,0.63,735
471,10.035,60432,4.820,638,14.90,0.61,735
472,10.020,60432,4.808,638,14.84,0.62,735
473,9.943,60432,4.814,638,14.78,0.61,735
474,9.959,60432,4.976,638,14.81,0.61,735
475,10.043,60432,4.816,638,14.94,0.56,735
476,10.070,60432,4.834,638,14.92,0.63,735
477,10.049,60432,4.841,638,14.92,0.62,735
478,10.018,60432,4.831,638,14.88,0.60,735
479,10.046,60432,5.207,638,14.93,0.58,735
480,9.905,60432,4.815,638,14.71,0.66,735
481,9.943,60432,4.810,638,14.83,0.56,735
482,9.980,60432,4.796,638,14.84,0.58,735
483,9.985,60880,4.832,638,14.78,0.64,735
484,9.964,60880,4.814,638,14.76,0.67,735
485,9.993,60880,4.793,638,14.84,0.58,735
486,10.032,60880,4.824,638,14.86,0.63,735
487,9.917,60880,5.081,638,14.86,0.53,735
488,9.988,60880,4.800,638,14.90,0.54,735
489,9.937,60880,4.833,638,14.73,0.68,735
490,9.928,60880,4.829,638,14.78,0.63,735
491,10.036,60880,4.805,638,14.86,0.62,735
492,9.921,60880,4.827,638,14.72,0.68,735
493,10.011,60880,4.821,638,14.85,0.62,735
494,10.002,60880,4.804,638,14.79,0.66,735
495,10.026,60880,4.956,638,14.94,0.52,735
496,10.014,60880,4.815,638,14.82,0.66,735
497,10.005,60880,4.803,638,14.84,0.61,735
498,9.963,60880,4.814,638,14.83,0.59,735
499,10.084,60880,4.832,638,14.90,0.67,735
500,10.008,65120,5.226,638,14.81,0.66,735
501,10.021,65120,4.823,638,14.84,0.64,735
502,10.007,65120,4.835,638,14.82,0.67,735
503,10.018,65120,4.820,638,14.86,0.62,735
504,9.941,65120,4.832,638,14.74,0.66,735
505,9.970,65120,4.831,638,14.80,0.65,735
506,10.005,65120,4.828,638,14.89,0.58,735
507,10.085,65344,4.828,638,14.97,0.58,735
508,9.988,65120,5.060,638,14.75,0.72,735
509,10.145,65344,4.828,638,15.00,0.61,735
510,9.959,65120,4.842,638,14.76,0.68,735
511,10.077,65344,4.828,638,14.90,0.64,735
512,10.052,65344,4.842,638,14.96,0.57,735
513,9.996,65120,5.248,638,14.88,0.60,735
514,10.059,65344,4.840,638,14.88,0.66,735
515,10.010,65120,4.819,638,14.92,0.54,735
516,10.012,65120,4.835,638,14.88,0.62,735
517,10.030,65120,4.808,638,14.85,0.63,735
518,9.975,65120,4.847,638,14.81,0.65,735
519,10.033,65120,4.821,638,14.82,0.67,735
520,10.011,65120,4.841,638,14.86,0.63,735
521,10.006,65120,5.038,638,14.85,0.63,735
522,10.094,65344,4.831,638,14.96,0.61,735
523,10.053,65344,4.840,638,14.88,0.66,735
524,10.033,65120,4.845,638,14.86,0.66,735
525,9.999,65120,4.869,638,14.88,0.63,735
526,10.017,65120,5.260,638,14.91,0.62,735
527,9.972,65120,4.971,638,14.94,0.66,735
528,10.134,65344,4.837,638,15.02,0.59,735
529,10.015,65120,4.851,638,14.87,0.64,735
530,10.045,65344,4.841,638,14.92,0.62,735
531,10.019,65120,4.826,638,14.80,0.71,735
532,10.014,65120,4.840,638,14.90,0.60,735
533,10.062,65344,4.843,638,14.97,0.58,735
534,10.030,65120,4.956,638,14.89,0.64,735
535,10.003,32768,4.848,638,14.82,0.66,735
536,10.107,32768,4.855,638,15.00,0.60,735
537,10.054,32768,4.866,638,14.94,0.62,735
538,10.048,32768,4.844,638,14.93,0.59,735
539,10.038,32768,5.164,638,14.91,0.63,735
540,9.957,32768,4.858,638,14.79,0.67,735
541,9.982,32768,4.860,638,14.90,0.58,735
542,10.019,32768,4.832,638,14.82,0.66,735
543,9.964,32768,4.835,638,14.83,0.62,735
544,10.065,32768,4.841,638,14.83,0.72,735
545,9.970,32768,4.842,638,14.79,0.67,735
546,10.015,32768,4.828,638,14.87,0.61,735
547,10.007,32768,4.966,638,14.89,0.62,735
548,10.055,32768,4.849,638,14.90,0.63,735
549,10.029,32768,4.845,638,14.87,0.64,735
550,10.136,32768,4.829,638,15.02,0.60,735
551,10.119,32768,4.880,638,14.97,0.68,735
552,10.003,32656,5.145,638,14.96,0.59,735
553,10.022,32656,4.839,638,14.86,0.64,735
554,9.929,32656,4.839,638,14.79,0.62,735
555,10.059,32656,4.836,638,14.91,0.63,735
556,10.013,32656,4.828,638,14.84,0.64,735
557,10.041,32656,4.823,638,14.88,0.62,735
558,9.956,32656,4.849,638,14.91,0.55,735
559,10.106,32656,4.833,638,14.91,0.67,735
560,9.965,32656,4.933,638,14.80,0.69,735
561,9.950,32656,4.855,638,14.85,0.60,735
562,9.946,32656,4.839,638,14.79,0.64,735
563,10.034,32656,4.854,638,14.85,0.68,735
564,10.096,32656,4.830,638,14.95,0.61,735
565,9.943,32656,5.229,638,14.83,0.61,735
566,10.019,32656,4.855,638,14.88,0.63,735
567,10.067,32656,4.849,638,14.88,0.68,735
568,9.930,32656,4.852,638,14.82,0.60,735
569,9.996,32656,4.853,638,14.82,0.68,735
570,9.915,32656,4.848,638,14.85,0.56,735
571,9.939,32656,4.849,638,14.74,0.68,735
572,10.036,32656,4.898,638,14.90,0.68,735
573,10.017,32656,5.019,638,14.89,0.68,735
574,9.967,32656,4.883,638,14.86,0.63,735
575,10.123,32656,4.891,638,14.93,0.71,735
576,9.979,32656,4.929,638,14.94,0.62,735
577,10.029,32656,4.871,638,14.90,0.64,735
578,9.963,32656,5.192,638,14.92,0.58,735
579,10.038,32656,4.874,638,14.96,0.58,735
580,9.970,32656,4.899,638,14.87,0.64,735
581,10.030,32656,4.890,638,14.88,0.68,735
582,10.026,32656,4.894,638,14.93,0.64,735
583,9.965,32656,5.373,638,14.85,0.66,735
584,10.008,32656,4.866,638,14.92,0.61,735
585,9.975,32656,4.892,638,14.85,0.66,735
586,10.166,32656,4.868,638,15.04,0.63,735
587,10.040,65344,4.870,638,14.96,0.59,735
588,10.045,65344,4.856,638,14.96,0.58,735
589,10.128,65344,4.849,638,14.99,0.63,735
590,10.124,65344,4.837,638,14.99,0.61,735
591,10.031,65120,5.009,638,14.97,0.61,735
592,10.094,65344,4.881,638,15.03,0.60,735
593,10.095,65344,4.852,638,14.89,0.70,735
594,10.109,65344,5.004,638,15.19,0.58,735
595,10.084,65344,4.835,638,14.95,0.60,735
596,10.014,65120,5.088,638,14.89,0.62,735
597,9.971,65120,4.848,638,14.72,0.75,735
598,10.089,65344,4.847,638,14.90,0.68,735
599,9.982,65120,4.851,638,14.83,0.64,735
600,10.006,65120,4.835,638,14.86,0.62,735
601,10.011,65120,5.304,638,14.86,0.64,735
602,9.982,65120,4.890,638,14.72,0.73,735
603,10.084,65344,4.833,638,14.95,0.61,735
604,10.0000,65120,4.8310,638,14.78,0.69,735
605,10.045,65344,4.824,638,14.90,0.61,735
606,10.030,65120,4.821,638,14.79,0.70,735
607,10.015,65120,4.834,638,14.84,0.64,735
608,10.080,65344,4.900,638,15.02,0.62,735
609,10.007,65120,4.985,638,14.80,0.66,735
610,10.022,65120,4.816,638,14.86,0.60,735
611,9.991,65120,4.840,638,14.78,0.70,735
612,10.072,65344,4.842,639,14.88,0.68,735
613,10.107,65344,4.844,639,14.92,0.66,735
614,9.996,65120,5.217,639,14.82,0.66,735
615,10.086,65344,4.831,639,14.95,0.61,735
616,9.972,65120,4.967,639,15.00,0.57,735
617,10.051,65344,4.811,639,14.86,0.64,735
618,10.034,65120,4.804,639,14.76,0.71,735
619,10.0000,65120,4.8350,639,14.82,0.64,735
620,10.119,65344,4.841,639,14.99,0.60,735
621,10.168,32688,4.844,639,15.02,0.65,735
622,9.978,32688,4.991,639,14.88,0.65,735
623,10.037,32688,4.830,639,14.79,0.71,735
624,9.969,32688,4.859,639,14.90,0.57,735
625,9.963,32688,4.845,639,14.78,0.67,735
626,10.030,32688,4.845,639,14.86,0.66,735
627,10.080,32688,5.171,639,14.94,0.62,735
628,9.974,32688,4.872,639,14.87,0.63,735
629,9.963,32688,4.868,639,14.85,0.63,735
630,10.039,32688,4.847,639,14.90,0.62,735
631,10.109,32688,4.854,639,15.01,0.59,735
632,10.060,32688,4.868,639,15.01,0.56,735
633,10.047,32688,4.829,639,14.94,0.58,735
634,10.089,32688,4.839,639,14.99,0.59,735
635,10.028,32688,4.907,639,14.84,0.67,735
636,10.055,32688,4.850,639,14.93,0.62,735
637,10.101,32688,4.866,639,15.00,0.60,735
638,10.030,65120,4.817,639,14.82,0.67,735
639,10.011,65120,4.830,639,14.91,0.58,735
640,10.015,65120,5.158,639,14.98,0.59,735
641,10.081,65344,4.839,639,15.01,0.55,735
642,9.960,65120,4.833,639,14.71,0.73,735
643,10.042,65344,4.845,639,14.86,0.64,735
644,10.037,65344,4.889,639,14.92,0.61,735
645,10.031,65344,5.291,639,14.88,0.65,735
646,10.032,65120,4.828,639,14.92,0.58,735
647,10.053,65344,4.827,639,14.88,0.64,735
648,10.037,65344,4.839,639,14.86,0.65,735
649,10.087,65344,4.842,639,14.98,0.58,735
650,9.980,65120,4.820,639,14.81,0.63,735
651,10.058,65344,4.817,639,14.86,0.67,735
652,10.045,65344,4.835,639,14.92,0.60,735
653,10.013,65120,5.012,639,14.94,0.57,735
654,9.982,65120,4.819,639,14.81,0.64,735
655,9.941,32688,4.863,639,14.75,0.70,735
656,10.114,32688,4.817,639,14.97,0.60,735
657,9.992,32688,4.855,639,14.89,0.60,735
658,10.014,32688,5.289,639,14.94,0.64,735
659,10.003,32688,4.843,639,14.92,0.57,735
660,10.184,32688,4.835,639,15.10,0.56,735
661,10.056,32688,4.835,639,14.88,0.66,735
662,10.146,32688,4.835,639,14.98,0.65,735
663,10.010,32688,4.851,639,14.79,0.71,735
664,9.992,32688,4.854,639,14.87,0.62,735
665,10.120,32688,4.832,639,14.94,0.65,735
666,10.068,32688,4.917,639,14.89,0.66,735
667,10.119,32688,4.852,639,15.04,0.57,735
668,10.062,32688,4.971,639,15.04,0.66,735
669,10.050,32688,4.869,639,14.96,0.61,735
670,10.001,32688,4.859,639,14.88,0.63,735
671,10.008,32688,5.088,639,14.90,0.61,735
672,10.034,32688,4.854,639,14.94,0.61,735
673,10.078,32656,4.845,639,14.93,0.64,735
674,9.988,32656,4.970,639,14.98,0.63,735
675,9.991,32656,4.829,639,14.77,0.69,735
676,10.113,32656,5.246,639,15.04,0.55,735
677,10.010,32656,4.822,639,14.88,0.60,735
678,10.006,32656,4.873,639,14.93,0.60,735
679,10.011,32656,4.819,639,14.82,0.66,735
680,10.001,32656,4.825,639,14.80,0.67,735
681,9.984,32656,4.827,639,14.82,0.63,735
682,10.040,32656,4.827,639,14.90,0.61,735
683,10.026,32656,4.809,639,14.86,0.61,735
684,10.012,32656,5.016,639,14.87,0.61,735
685,9.994,32656,4.841,639,14.81,0.68,735
686,10.054,32656,4.850,639,14.88,0.66,735
687,10.061,32656,4.810,639,14.94,0.57,735
688,10.071,32656,4.819,639,14.89,0.63,735
689,10.101,32656,5.235,639,14.91,0.69,735
690,9.976,32768,4.852,639,14.82,0.65,735
691,10.114,32768,4.838,639,15.00,0.59,735
692,10.066,32768,4.863,639,14.86,0.68,735
693,10.116,32768,4.842,639,14.92,0.68,735
694,10.143,32768,4.856,639,15.07,0.57,735
695,10.004,32768,4.830,639,14.82,0.66,735
696,10.046,32768,4.859,639,14.93,0.62,735
697,10.022,32768,4.976,639,14.87,0.70,735
698,10.054,32768,4.815,639,14.90,0.60,735
699,10.033,32768,4.840,639,14.86,0.66,735
700,10.060,32768,4.819,639,14.92,0.61,735
701,10.057,32768,4.822,639,14.92,0.59,735
702,10.050,32768,5.113,639,14.88,0.63,735
703,10.082,32768,4.835,639,14.97,0.60,735
704,10.039,32768,4.833,639,14.87,0.64,735
705,10.064,32768,4.838,639,14.89,0.66,735
706,10.052,32768,4.833,639,14.83,0.71,735
707,9.998,65120,5.299,639,14.85,0.62,735
708,9.983,65120,4.881,639,14.91,0.60,735
709,10.159,65344,4.881,639,14.92,0.74,735
710,10.392,65344,4.852,639,15.21,0.67,735
711,10.168,65344,4.888,639,15.04,0.66,735
712,10.070,65344,4.865,639,14.94,0.65,735
713,10.133,65344,4.865,639,14.98,0.66,735
714,10.164,65344,5.018,639,15.19,0.65,735
715,10.037,65344,4.912,639,15.02,0.58,735
716,10.056,65344,5.011,639,15.13,0.58,735
717,10.045,65344,4.861,639,14.94,0.60,735
718,10.114,65344,4.901,639,15.00,0.67,735
719,10.110,65344,4.864,639,14.96,0.64,735
720,10.008,65120,4.957,639,14.90,0.62,735
721,10.049,65344,4.888,639,14.93,0.66,735
722,10.011,65120,4.857,639,14.92,0.58,735
723,9.983,65120,4.882,639,14.91,0.60,735
724,10.099,32656,4.894,639,15.02,0.61,735
725,10.040,32656,5.127,639,14.90,0.65,735
726,10.066,32656,4.827,639,14.90,0.64,735
727,10.093,32656,4.921,639,14.97,0.70,735
728,10.012,32656,4.820,639,14.86,0.61,735
729,10.105,32656,4.836,639,14.94,0.64,735
730,10.0000,32656,5.2650,639,14.90,0.59,735
731,10.125,32656,4.846,639,14.86,0.76,735
732,10.057,32656,4.838,639,14.92,0.62,735
733,10.015,32656,4.830,639,14.90,0.58,735
734,10.060,32656,4.842,639,14.92,0.62,735
735,9.992,32656,4.855,639,14.84,0.65,735
736,10.056,32656,4.847,639,14.93,0.63,735
737,10.043,32656,4.820,639,14.83,0.68,735
738,10.050,32656,4.989,639,14.94,0.60,735
739,10.312,32656,4.836,639,15.12,0.66,735
740,10.105,32656,4.965,639,15.08,0.63,735
741,10.067,32656,4.826,639,14.91,0.62,735
742,10.039,32656,4.827,639,14.81,0.69,735
743,10.008,32656,5.086,639,14.77,0.71,735
744,10.130,32656,4.898,639,15.02,0.65,735
745,10.015,32656,4.828,639,14.79,0.70,735
746,9.994,32656,4.847,639,14.90,0.58,735
747,10.065,32656,4.829,639,14.88,0.66,735
748,10.106,32656,5.276,639,14.92,0.67,735
749,10.099,32656,4.966,639,15.03,0.68,735
750,10.193,32656,4.835,639,15.05,0.63,735
751,10.102,32656,4.836,639,14.93,0.65,735
752,10.134,32656,4.824,639,14.96,0.64,735
753,10.143,32656,4.840,639,15.00,0.63,735
754,10.071,32656,4.963,639,15.13,0.56,735
755,9.977,32656,4.834,639,14.83,0.62,735
756,10.099,32656,4.865,639,15.00,0.61,735
757,10.073,32656,4.821,639,14.91,0.62,735
758,10.080,32656,4.813,639,14.98,0.56,735
759,10.0000,32688,4.8310,639,14.86,0.60,735
760,10.022,32688,5.214,639,14.93,0.56,735
761,10.040,32688,4.824,639,14.90,0.60,735
762,10.149,32688,4.838,639,14.98,0.64,735
763,10.067,32688,4.820,639,14.95,0.59,735
764,10.081,32688,4.844,639,15.02,0.56,735
765,10.141,32688,4.869,639,15.04,0.61,735
766,10.084,32688,4.834,639,14.93,0.63,735
767,10.034,32688,4.830,639,14.86,0.64,735
768,10.014,32688,4.909,639,14.90,0.60,735
769,10.056,32688,4.815,639,14.86,0.65,735
770,10.005,32688,4.860,639,14.89,0.62,735
771,10.081,32688,4.853,639,14.86,0.71,735
772,10.086,32688,4.844,639,14.95,0.62,735
773,10.062,32688,5.151,639,14.92,0.63,735
774,10.020,32688,4.842,639,14.84,0.66,735
775,10.010,32688,4.849,639,14.90,0.60,735
776,10.344,60656,4.807,639,15.10,0.69,735
777,10.040,60656,4.811,639,14.82,0.67,735
778,10.174,60656,5.233,639,15.12,0.52,735
779,10.020,60656,4.872,639,14.89,0.66,735
780,10.142,60656,4.840,639,14.99,0.63,735
781,10.089,60656,4.817,639,14.92,0.63,735
782,10.104,60656,4.830,639,14.89,0.68,735
783,10.091,60656,4.897,639,14.98,0.67,735
784,10.104,60656,4.813,639,14.88,0.69,735
785,10.009,60656,4.833,639,14.88,0.60,735
786,10.048,60656,4.899,639,14.93,0.61,735
787,10.149,60656,4.830,639,14.99,0.62,735
788,10.037,60656,4.842,639,14.90,0.62,735
789,10.113,60656,4.803,639,14.92,0.64,735
790,10.193,60656,4.822,639,15.04,0.61,735
791,10.024,60656,5.135,639,15.02,0.58,735
792,10.150,60656,4.834,639,14.95,0.67,735
793,10.123,65344,4.836,639,14.98,0.61,735
794,10.114,65344,4.856,639,14.96,0.65,735
795,10.159,65344,4.832,639,15.04,0.60,735
796,10.036,65344,5.178,639,14.89,0.65,735
797,10.050,65344,4.819,639,14.86,0.66,735
798,10.048,65344,4.835,639,14.93,0.59,735
799,10.007,65120,4.839,639,14.89,0.60,735
800,10.112,65344,4.827,639,14.96,0.63,735
801,10.030,65120,4.826,639,14.82,0.68,735
802,10.032,65120,4.832,639,14.92,0.59,735
803,9.994,65120,4.843,639,14.88,0.60,735
804,10.086,65344,4.919,639,14.96,0.60,735
805,10.018,65120,4.839,639,14.82,0.69,735
806,10.138,65344,4.824,639,14.91,0.70,735
807,10.223,65344,4.817,639,15.06,0.62,735
808,10.104,65344,4.829,639,14.95,0.64,735
809,10.133,65344,5.065,639,14.98,0.62,735
810,10.116,65344,4.827,639,14.99,0.60,735
811,10.124,65344,4.857,639,15.04,0.58,735
812,10.220,65344,4.857,639,15.10,0.62,735
813,10.004,65120,4.864,639,14.92,0.59,735
814,10.102,65344,5.197,639,15.00,0.61,735
815,10.020,65120,4.833,639,14.90,0.60,735
816,10.150,65344,4.845,639,14.90,0.73,735
817,10.037,65344,4.909,639,14.96,0.64,735
818,10.143,65344,4.870,639,14.98,0.66,735
819,10.019,65120,5.292,639,14.87,0.61,735
820,10.022,65120,4.847,639,14.88,0.63,735
821,10.043,65344,4.842,639,14.89,0.64,735
822,10.028,65120,4.845,639,14.88,0.63,735
823,10.026,65120,4.972,639,15.01,0.63,735
824,10.133,65344,4.845,639,14.97,0.65,735
825,10.146,65344,4.855,639,15.01,0.63,735
826,10.359,65344,4.909,639,15.28,0.66,735
827,10.194,32688,4.960,639,15.18,0.62,735
828,10.403,32688,4.979,639,15.33,0.68,735
829,10.253,32688,4.868,639,15.18,0.64,735
830,10.193,32688,4.847,639,15.16,0.53,735
831,10.190,32688,4.836,639,14.99,0.67,735
832,10.205,32688,4.879,639,15.08,0.64,735
833,10.174,32688,4.836,639,14.99,0.67,735
834,10.170,32688,4.842,639,15.05,0.64,735
835,10.189,32688,4.872,639,15.06,0.65,735
836,10.180,32688,4.840,639,15.01,0.65,735
837,10.088,32688,4.986,639,14.98,0.66,735
838,10.064,32688,4.878,639,14.95,0.63,735
839,10.062,32688,4.876,639,14.90,0.68,735
840,10.180,32688,4.910,639,15.05,0.70,735
841,10.182,32688,4.874,639,15.04,0.65,735
842,10.255,32688,5.008,639,15.06,0.70,735
843,10.070,32688,4.856,639,14.93,0.64,735
844,10.226,32688,4.984,639,15.25,0.62,735
845,10.081,65344,4.916,639,14.98,0.67,735
846,10.254,65344,4.930,639,15.19,0.64,735
847,10.144,65344,5.071,639,15.06,0.66,735
848,10.103,65344,4.936,639,15.11,0.58,735
849,10.087,65344,4.923,639,15.02,0.64,735
850,10.178,65344,4.929,639,15.16,0.59,735
851,10.210,65344,5.031,639,15.24,0.66,735
852,10.183,65344,5.086,639,15.12,0.66,735
853,10.176,65344,4.954,639,15.13,0.64,735
854,10.115,65344,4.907,639,15.02,0.65,735
855,10.105,65344,4.921,639,15.07,0.60,735
856,10.146,65344,4.893,639,15.06,0.62,735
857,10.184,65344,5.080,639,15.16,0.60,735
858,10.106,65344,4.925,639,15.02,0.66,735
859,10.113,65344,4.894,639,15.10,0.56,735
860,10.302,65344,4.891,639,15.19,0.64,735
861,10.177,65344,4.882,639,15.06,0.64,735
862,10.097,65344,5.042,639,14.95,0.67,735
863,10.118,65344,4.921,639,15.02,0.68,735
864,10.187,65344,4.844,639,15.01,0.66,735
865,10.149,65344,4.870,639,15.09,0.58,735
866,10.229,65344,4.834,639,15.08,0.62,735
867,10.131,65344,5.114,639,15.02,0.64,735
868,10.156,65344,4.854,639,15.00,0.66,735
869,10.164,65344,4.827,639,15.03,0.60,735
870,10.141,65344,4.849,639,14.95,0.70,735
871,10.121,65344,4.815,639,14.92,0.64,735
872,10.058,65344,5.179,639,14.99,0.57,735
873,10.074,65344,4.815,639,14.93,0.61,735
874,10.075,65344,4.857,639,14.92,0.66,735
875,10.084,65344,4.825,639,14.98,0.57,735
876,10.057,65344,4.831,639,14.87,0.65,735
877,10.146,65344,4.835,639,15.05,0.58,735
878,10.181,65344,4.846,639,15.00,0.66,735
879,10.212,65344,4.871,639,15.12,0.62,735
880,10.136,65344,4.829,639,14.96,0.65,735
881,10.174,65344,4.833,639,15.00,0.65,735
882,10.171,65344,4.8290,639,15.00,0.65,735
883,10.073,65344,4.836,639,14.85,0.71,735
884,10.156,65344,4.827,639,15.04,0.58,735
885,10.205,65344,4.943,639,15.08,0.60,735
886,10.065,65344,4.837,639,14.88,0.66,735
887,10.192,65344,4.842,639,15.02,0.66,735
888,10.127,65344,4.841,639,15.02,0.59,735
889,10.039,65344,4.836,639,14.97,0.55,735
890,10.098,65344,5.062,639,14.96,0.60,735
891,10.081,65344,4.828,639,14.98,0.58,735
892,10.047,65344,4.812,639,14.90,0.61,735
893,10.145,65344,4.890,639,14.97,0.71,735
894,10.131,65344,4.813,639,14.99,0.60,735
895,10.153,65344,5.178,639,14.96,0.65,735
896,10.171,32688,4.823,639,14.98,0.65,735
897,10.203,32688,4.841,639,15.08,0.61,735
898,10.212,32688,4.867,639,15.07,0.67,735
899,10.214,32688,4.900,639,15.13,0.64,735
900,10.131,32688,4.846,639,14.98,0.64,735
901,10.158,32688,4.854,639,15.00,0.66,735
902,10.086,32688,4.935,639,15.05,0.57,735
903,10.072,32688,4.835,639,14.95,0.61,735
904,10.171,32688,4.874,639,15.06,0.63,735
905,10.100,32688,4.828,639,14.95,0.62,735
906,10.116,32688,4.827,639,14.91,0.67,735
907,10.148,32688,5.056,639,15.08,0.53,735
908,10.185,32688,4.826,639,14.96,0.70,735
909,10.201,32688,4.826,639,15.04,0.63,735
910,10.229,32688,4.842,639,15.06,0.66,735
911,10.209,32688,4.838,639,15.06,0.64,735
912,10.196,32688,5.093,639,14.99,0.71,735
913,10.185,32688,4.855,639,15.08,0.60,735
914,10.133,32688,4.835,639,15.01,0.60,735
915,10.423,32688,4.841,639,15.30,0.62,735
916,10.131,32688,4.843,639,15.02,0.58,735
917,10.096,32688,5.088,639,15.00,0.57,735
918,10.059,32688,4.838,639,14.92,0.63,735
919,10.153,32688,4.855,639,14.96,0.68,735
920,10.119,32688,4.818,639,15.00,0.59,735
921,10.057,32688,4.824,639,14.84,0.68,735
922,10.071,32688,5.278,639,15.00,0.61,735
923,10.098,32688,4.857,639,15.00,0.60,735
924,10.079,32688,4.856,639,14.88,0.70,735
925,10.065,32688,4.830,639,14.90,0.63,735
926,10.172,32688,4.836,639,15.03,0.62,735
927,10.110,32688,4.831,639,14.99,0.58,735
928,10.055,32688,4.830,639,14.80,0.72,735
929,10.185,32688,4.855,639,15.09,0.60,735
930,10.077,32688,4.867,639,14.95,0.62,735
931,10.096,65344,4.842,639,14.98,0.60,735
932,10.038,65344,4.880,639,14.99,0.59,735
933,10.067,65344,4.854,639,14.95,0.62,735
934,10.265,65344,4.859,639,15.12,0.65,735
935,10.185,65344,5.020,639,15.06,0.64,735
936,10.146,65344,4.849,639,14.96,0.68,735
937,10.163,65344,4.846,639,15.05,0.60,735
938,10.106,65344,4.819,639,14.94,0.62,735
939,10.268,65344,4.828,639,15.14,0.60,735
940,10.072,65344,5.094,639,14.89,0.70,735
941,10.062,65344,4.846,639,14.98,0.58,735
942,10.143,65344,4.843,639,15.01,0.62,735
943,10.174,65344,4.901,639,14.99,0.69,735
944,10.078,65344,4.848,639,14.95,0.63,735
945,10.224,65344,5.195,639,15.08,0.64,735
946,10.156,65344,4.828,639,15.07,0.57,735
947,10.200,65344,4.852,639,15.10,0.59,735
948,10.079,32688,4.832,639,14.94,0.62,735
949,10.072,32688,4.826,639,14.91,0.64,735
950,10.137,32688,5.250,639,15.08,0.56,735
951,10.117,32688,4.822,639,14.92,0.66,735
952,10.087,32688,4.821,639,14.92,0.64,735
953,10.165,32688,4.829,639,14.98,0.68,735
954,10.148,32688,4.820,639,14.96,0.65,735
955,10.113,32688,4.828,639,15.00,0.58,735
956,10.190,32688,4.885,639,15.06,0.68,735
957,10.167,32688,4.845,639,15.04,0.62,735
958,10.181,32688,4.949,639,15.22,0.57,735
959,10.135,32688,4.818,639,14.94,0.67,735
960,10.287,32688,4.808,639,15.11,0.62,735
961,10.133,32688,4.833,639,14.96,0.66,735
962,10.201,32688,4.830,639,15.05,0.62,735
963,10.144,32688,4.883,639,14.94,0.68,735
964,10.077,32688,4.848,639,14.98,0.60,735
965,10.177,65344,4.834,639,14.98,0.66,735
966,10.125,65344,4.832,639,14.90,0.70,735
967,10.195,65344,4.844,639,15.07,0.61,735
968,10.143,65344,5.041,639,15.01,0.64,735
969,10.083,65344,4.852,639,14.93,0.66,735
970,10.120,65344,4.862,639,15.04,0.58,735
971,10.094,65344,4.854,639,14.98,0.63,735
972,10.180,65344,4.822,639,15.03,0.60,735
973,10.206,65344,5.140,639,15.14,0.59,735
974,10.264,65344,4.816,639,15.05,0.68,735
975,10.342,65344,4.838,639,15.27,0.56,735
976,10.246,65344,4.862,639,15.19,0.56,735
977,10.234,65344,4.841,639,15.03,0.70,735
978,10.324,65344,5.084,639,15.22,0.58,735
979,10.177,65344,4.822,639,15.04,0.60,735
980,10.173,65344,4.879,639,15.10,0.60,735
981,10.228,65344,4.897,639,15.11,0.67,735
982,10.230,32688,4.910,639,15.09,0.70,735
983,10.135,32688,5.120,639,15.08,0.60,735
984,10.113,32688,4.910,639,15.06,0.61,735
985,10.099,32688,4.943,639,15.04,0.60,735
986,10.120,32688,4.906,639,14.98,0.70,735
987,10.237,32688,4.899,639,15.16,0.62,735
988,10.227,32688,5.165,639,15.18,0.61,735
989,10.095,32688,5.065,639,15.18,0.64,735
990,10.199,32688,4.907,639,15.06,0.69,735
991,10.151,32688,4.898,639,15.07,0.61,735
992,10.113,32688,4.905,639,15.03,0.63,735
993,10.158,32688,5.120,639,15.15,0.55,735
994,10.115,32688,4.945,639,14.96,0.72,735
995,10.129,32688,4.955,639,15.09,0.65,735
996,10.155,32688,4.905,639,15.08,0.63,735
997,10.212,32688,4.868,639,15.06,0.66,735
998,10.179,32688,5.127,639,15.14,0.58,735
999,10.201,32688,4.859,639,15.02,0.68,735
1000,10.162,65344,4.819,639,15.07,0.56,735


==> csvs/bankcsvn.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (MB)","User time (s)","System time (s)","Memory (MB)"
12,7.278,32688,4.231,552,11.68,0.45,556
13,7.273,32688,4.208,552,11.59,0.53,556
14,7.374,32688,4.249,552,11.74,0.50,556
15,7.230,32688,4.283,552,11.62,0.49,556
16,7.307,32688,4.262,552,11.73,0.46,556
17,7.389,32688,4.744,552,11.76,0.49,556
18,7.251,32688,4.183,552,11.61,0.49,556
19,7.307,32688,4.196,552,11.70,0.46,556
20,7.285,32688,4.210,552,11.69,0.47,556
21,7.248,32688,4.193,552,11.60,0.51,556
22,7.319,32688,4.197,552,11.70,0.48,556
23,7.231,32688,4.198,552,11.58,0.51,556
24,7.278,32688,4.212,552,11.68,0.47,556
25,7.330,32688,4.247,552,11.75,0.49,556
26,7.217,32688,4.249,552,11.65,0.49,556
27,7.272,32688,4.238,552,11.64,0.52,556
28,7.245,32688,4.224,552,11.72,0.41,556
29,7.297,32688,4.228,552,11.71,0.48,556
30,7.287,32688,4.239,552,11.61,0.56,556
31,7.291,32688,4.262,552,11.68,0.53,556
32,7.295,32688,4.220,552,11.74,0.44,556
33,7.270,32768,4.258,552,11.66,0.53,556
34,7.313,32768,4.280,552,11.76,0.48,556
35,7.294,32768,4.259,552,11.70,0.51,556
36,7.229,32768,4.293,552,11.71,0.48,556
37,7.295,32768,4.260,552,11.78,0.43,556
38,7.289,32768,4.271,552,11.72,0.49,556
39,7.365,32768,4.260,552,11.79,0.50,556
40,7.284,32768,4.240,552,11.64,0.54,556
41,7.277,32768,4.245,552,11.66,0.52,556
42,7.255,32768,4.289,552,11.66,0.54,556
43,7.847,32768,4.202,552,11.70,0.48,556
44,7.324,32768,4.247,552,11.72,0.51,556
45,7.296,32768,4.206,552,11.66,0.52,556
46,7.310,32768,4.223,552,11.66,0.55,556
47,7.263,32768,4.182,552,11.60,0.51,556
48,7.321,32768,4.224,552,11.72,0.48,556
49,7.228,32768,4.219,552,11.65,0.46,556
50,7.332,32768,4.202,552,11.69,0.52,556
51,7.251,60896,4.201,552,11.57,0.54,556
52,7.339,60896,4.201,552,11.73,0.46,556
53,7.381,60896,4.213,552,11.73,0.52,556
54,7.294,60896,4.208,552,11.68,0.49,556
55,7.265,60896,4.166,552,11.58,0.51,556
56,7.232,60896,4.170,552,11.63,0.44,556
57,7.257,60896,4.164,552,11.64,0.44,556
58,7.261,60896,4.176,552,11.58,0.51,556
59,7.274,60896,4.250,552,11.67,0.52,556
60,7.241,60896,4.177,552,11.58,0.50,556
61,7.255,60896,4.161,552,11.56,0.52,556
62,7.228,60896,4.170,552,11.56,0.49,556
63,7.298,60896,4.181,552,11.66,0.48,556
64,7.227,60896,4.162,552,11.49,0.55,556
65,7.222,60896,4.162,552,11.59,0.45,556
66,7.256,60896,4.158,552,11.55,0.52,556
67,7.266,60896,4.162,552,11.57,0.52,556
68,7.222,32688,4.198,552,11.61,0.47,556
69,7.234,32688,4.194,552,11.50,0.58,556
70,7.313,32688,4.184,552,11.62,0.54,556
71,7.239,32688,4.252,552,11.69,0.46,556
72,7.215,32688,4.195,552,11.52,0.55,556
73,7.275,32688,4.188,552,11.63,0.47,556
74,7.274,32688,4.190,552,11.67,0.45,556
75,7.263,32688,4.187,552,11.60,0.52,556
76,7.269,32688,4.202,552,11.64,0.48,556
77,7.265,32688,4.188,552,11.66,0.46,556
78,7.235,32688,4.235,552,11.65,0.48,556
79,7.215,32688,4.204,552,11.59,0.49,556
80,7.228,32688,4.206,552,11.58,0.51,556
81,7.223,32688,4.205,552,11.62,0.47,556
82,7.212,32688,4.235,552,11.53,0.56,556
83,7.212,32688,4.759,552,11.64,0.44,556
84,7.312,32688,4.199,552,11.70,0.47,556
85,7.301,32688,4.191,552,11.68,0.47,556
86,7.209,32688,4.185,552,11.53,0.51,556
87,7.261,32688,4.196,552,11.63,0.48,556
88,7.265,32688,4.183,552,11.62,0.48,556
89,7.316,32688,4.193,552,11.71,0.45,556
90,7.263,32688,4.706,552,11.62,0.50,556
91,7.257,32688,4.182,552,11.62,0.48,556
92,7.244,32688,4.191,552,11.66,0.44,556
93,7.310,32688,4.263,552,11.77,0.48,556
94,7.247,32688,4.190,552,11.57,0.52,556
95,7.215,32688,4.188,552,11.55,0.51,556
96,7.233,32688,4.189,552,11.66,0.42,556
97,7.221,32688,4.199,552,11.59,0.48,556
98,7.301,32688,4.205,552,11.66,0.50,556
99,7.276,32688,4.178,552,11.64,0.48,556
100,7.272,65312,4.179,552,11.65,0.45,556
101,7.243,65312,4.189,552,11.53,0.55,556
102,7.309,65312,4.173,552,11.67,0.47,556
103,7.216,32688,4.229,552,11.66,0.44,556
104,7.219,32688,4.238,552,11.66,0.45,556
105,7.255,32688,4.224,552,11.66,0.47,556
106,7.224,32688,4.240,552,11.59,0.55,556
107,7.329,32688,4.235,552,11.75,0.48,556
108,7.229,32688,4.229,552,11.58,0.54,556
109,7.224,32688,4.244,552,11.62,0.52,556
110,7.221,32688,4.229,552,11.65,0.47,556
111,7.219,32688,4.239,552,11.61,0.50,556
112,7.311,32688,4.223,552,11.78,0.42,556
113,7.224,32688,4.257,552,11.60,0.55,556
114,7.246,32688,4.235,552,11.66,0.48,556
115,7.263,32688,4.229,552,11.63,0.52,556
116,7.225,32688,4.237,552,11.60,0.54,556
117,7.276,32688,4.222,552,11.67,0.48,556
118,7.315,32688,4.226,552,11.72,0.47,556
119,7.290,32688,4.252,552,11.70,0.50,556
120,7.321,65312,4.195,552,11.67,0.49,556
121,7.268,65312,4.193,552,11.68,0.43,556
122,7.255,65312,4.199,552,11.63,0.48,556
123,7.226,65312,4.214,552,11.64,0.48,556
124,7.267,65312,4.210,552,11.64,0.51,556
125,7.211,65312,4.731,552,11.62,0.47,556
126,7.298,65312,4.180,552,11.61,0.52,556
127,7.324,65312,4.202,552,11.68,0.52,556
128,7.230,65312,4.198,552,11.64,0.46,556
129,7.305,65312,4.172,552,11.66,0.48,556
130,7.211,65312,4.196,552,11.60,0.46,556
131,7.273,65312,4.721,552,11.60,0.53,556
132,7.252,65312,4.197,552,11.56,0.55,556
133,7.274,65312,4.177,552,11.63,0.48,556
134,7.302,65312,4.204,552,11.66,0.50,556
135,7.267,65312,4.173,552,11.59,0.51,556
136,7.397,65312,4.177,552,11.81,0.42,556
137,7.254,32688,4.206,552,11.64,0.48,556
138,7.303,32688,4.197,552,11.72,0.44,556
139,7.220,32688,4.191,552,11.58,0.49,556
140,7.261,32688,4.188,552,11.66,0.44,556
141,7.211,32688,4.212,552,11.58,0.50,556
142,7.256,32688,4.205,552,11.60,0.52,556
143,7.222,32688,4.195,552,11.60,0.46,556
144,7.301,32688,4.191,552,11.65,0.49,556
145,7.255,32688,4.740,552,11.62,0.50,556
146,7.232,32688,4.199,552,11.57,0.54,556
147,7.222,32688,4.199,552,11.60,0.47,556
148,7.238,32688,4.218,552,11.63,0.48,556
149,7.235,32688,4.195,552,11.53,0.56,556
150,7.260,32688,4.180,552,11.58,0.52,556
151,7.240,32688,4.196,552,11.62,0.47,556
152,7.292,32688,4.215,552,11.71,0.47,556
153,7.219,32688,4.200,552,11.50,0.57,556
154,7.303,65312,4.184,552,11.58,0.57,556
155,7.291,65312,4.188,552,11.62,0.51,556
156,7.258,65312,4.205,552,11.62,0.50,556
157,7.242,65312,4.167,552,11.57,0.48,556
158,7.310,65312,4.185,552,11.66,0.48,556
159,7.217,65312,4.174,552,11.54,0.52,556
160,7.210,65312,4.178,552,11.57,0.50,556
161,7.242,65312,4.228,552,11.62,0.54,556
162,7.304,65312,4.269,552,11.72,0.52,556
163,7.277,65312,4.258,552,11.75,0.45,556
164,7.274,65312,4.224,552,11.66,0.48,556
165,7.226,65312,4.235,552,11.60,0.52,556
166,7.304,65312,4.753,552,11.71,0.48,556
167,7.218,65312,4.241,552,11.65,0.47,556
168,7.312,65312,4.244,552,11.76,0.48,556
169,7.348,65312,4.231,552,11.73,0.50,556
170,7.286,65312,4.232,552,11.67,0.50,556
171,7.332,32688,4.315,552,11.82,0.48,556
172,7.332,32688,4.269,552,11.77,0.49,556
173,7.262,32688,4.261,552,11.72,0.46,556
174,7.208,32688,4.263,552,11.69,0.44,556
175,7.256,32688,4.250,552,11.67,0.49,556
176,7.230,32688,4.267,552,11.64,0.52,556
177,7.308,32688,4.265,552,11.76,0.48,556
178,7.231,32688,4.269,552,11.66,0.49,556
179,7.248,32688,4.228,552,11.62,0.51,556
180,7.214,32688,4.221,552,11.60,0.50,556
181,7.259,32688,4.241,552,11.69,0.46,556
182,7.304,32688,4.217,552,11.64,0.54,556
183,7.252,32688,4.223,552,11.66,0.47,556
184,7.265,32688,4.221,552,11.64,0.50,556
185,7.255,32688,4.211,552,11.60,0.53,556
186,7.328,32688,4.223,552,11.72,0.48,556
187,7.221,32688,4.228,552,11.53,0.58,556
188,7.277,32688,4.218,552,11.62,0.52,556
189,7.254,60896,4.173,552,11.53,0.55,556
190,7.324,60896,4.737,552,11.72,0.45,556
191,7.228,60896,4.173,552,11.55,0.52,556
192,7.211,60896,4.176,552,11.56,0.49,556
193,7.265,60896,4.168,552,11.60,0.49,556
194,7.218,60896,4.176,552,11.52,0.52,556
195,7.306,60896,4.180,552,11.67,0.49,556
196,7.266,60896,4.172,552,11.57,0.53,556
197,7.215,60896,4.183,552,11.55,0.49,556
198,7.217,60896,4.178,552,11.61,0.46,556
199,7.256,60896,4.207,552,11.64,0.48,556
200,7.238,60896,4.169,552,11.50,0.59,556
201,7.257,60896,4.158,552,11.60,0.48,556
202,7.222,60896,4.170,552,11.58,0.48,556
203,7.231,60896,4.149,552,11.48,0.55,556
204,7.391,60896,4.151,552,11.73,0.47,556
205,7.278,60896,4.158,552,11.62,0.48,556
206,7.222,65312,4.214,552,11.57,0.52,556
207,7.265,65312,4.227,552,11.69,0.46,556
208,7.313,65312,4.201,552,11.73,0.45,556
209,7.268,65312,4.206,552,11.64,0.50,556
210,7.222,65312,4.210,552,11.56,0.53,556
211,7.229,65312,4.211,552,11.60,0.50,556
212,7.287,65312,4.214,552,11.63,0.53,556
213,7.213,65312,4.207,552,11.60,0.47,556
214,7.314,65312,4.235,552,11.66,0.55,556
215,7.296,65312,4.200,552,11.67,0.49,556
216,7.259,65312,4.216,552,11.61,0.52,556
217,7.214,65312,4.262,552,11.66,0.49,556
218,7.231,65312,4.192,552,11.57,0.51,556
219,7.309,65312,4.212,552,11.76,0.41,556
220,7.220,65312,4.216,552,11.61,0.50,556
221,7.220,65312,4.746,552,11.58,0.50,556
222,7.296,65312,4.200,552,11.66,0.48,556
223,7.264,32688,4.198,552,11.63,0.48,556
224,7.203,32688,4.207,552,11.59,0.50,556
225,7.223,32688,4.204,552,11.60,0.49,556
226,7.243,32688,4.202,552,11.61,0.50,556
227,7.240,32688,4.194,552,11.63,0.45,556
228,7.217,32688,4.761,552,11.55,0.53,556
229,7.304,32688,4.729,552,11.68,0.48,556
230,7.226,32688,4.207,552,11.61,0.49,556
231,7.277,32688,4.194,552,11.59,0.54,556
232,7.237,32688,4.184,552,11.64,0.42,556
233,7.226,32688,4.208,552,11.65,0.45,556
234,7.312,32688,4.205,552,11.67,0.49,556
235,7.220,32688,4.204,552,11.62,0.46,556
236,7.213,32688,4.735,552,11.63,0.44,556
237,7.262,32688,4.189,552,11.56,0.55,556
238,7.271,32688,4.188,552,11.56,0.54,556
239,7.236,32688,4.192,552,11.64,0.46,556
240,7.264,32688,4.222,552,11.63,0.51,556
241,7.315,32688,4.719,552,11.58,0.60,556
242,7.339,32688,4.747,552,11.70,0.50,556
243,7.300,32688,4.195,552,11.68,0.48,556
244,7.301,32688,4.731,552,11.64,0.51,556
245,7.310,32688,4.194,552,11.70,0.46,556
246,7.311,32688,4.205,552,11.71,0.48,556
247,7.241,32688,4.190,552,11.58,0.50,556
248,7.240,32688,4.196,552,11.62,0.47,556
249,7.336,32688,4.227,552,11.75,0.49,556
250,7.281,32688,4.213,552,11.72,0.46,556
251,7.222,32688,4.233,552,11.63,0.48,556
252,7.254,32688,4.197,552,11.60,0.51,556
253,7.221,32688,4.206,552,11.62,0.47,556
254,7.249,32688,4.197,552,11.70,0.40,556
255,7.220,32688,4.214,552,11.66,0.42,556
256,7.264,32688,4.748,552,11.70,0.42,556
257,7.303,32768,4.193,552,11.61,0.54,556
258,7.299,32768,4.206,552,11.64,0.51,556
259,7.323,32768,4.233,552,11.68,0.52,556
260,7.239,32768,4.201,552,11.60,0.50,556
261,7.216,32768,4.173,552,11.50,0.54,556
262,7.218,32768,4.185,552,11.60,0.47,556
263,7.241,32768,4.194,552,11.63,0.49,556
264,7.225,32768,4.196,552,11.59,0.48,556
265,7.314,32768,4.183,552,11.59,0.56,556
266,7.234,32768,4.199,552,11.57,0.53,556
267,7.760,32768,4.189,552,11.61,0.50,556
268,7.255,32768,4.199,552,11.66,0.46,556
269,7.261,32768,4.210,552,11.59,0.55,556
270,7.222,32768,4.201,552,11.63,0.46,556
271,7.238,32768,4.178,552,11.60,0.48,556
272,7.266,32768,4.192,552,11.60,0.52,556
273,7.256,32768,4.174,552,11.51,0.57,556
274,7.252,32768,4.196,552,11.58,0.52,556
275,7.319,60896,4.166,552,11.60,0.55,556
276,7.289,60896,4.162,552,11.61,0.50,556
277,7.362,60896,4.170,552,11.72,0.48,556
278,7.209,60896,4.174,552,11.54,0.51,556
279,7.271,60896,4.230,552,11.67,0.50,556
280,7.277,60896,4.163,552,11.60,0.50,556
281,7.221,60896,4.167,552,11.60,0.44,556
282,7.217,60896,4.182,552,11.56,0.50,556
283,7.217,60896,4.180,552,11.56,0.50,556
284,7.321,60896,4.162,552,11.67,0.47,556
285,7.268,60896,4.167,552,11.66,0.43,556
286,7.300,60896,4.171,552,11.62,0.52,556
287,7.228,60896,4.174,552,11.55,0.51,556
288,7.271,60896,4.170,552,11.61,0.49,556
289,7.263,60896,4.173,552,11.66,0.44,556
290,7.224,60896,4.180,552,11.60,0.47,556
291,7.217,60896,4.185,552,11.52,0.53,556
292,7.270,32688,4.241,552,11.64,0.52,556
293,7.230,32688,4.192,552,11.61,0.48,556
294,7.297,32688,4.192,552,11.69,0.46,556
295,7.269,32688,4.215,552,11.64,0.49,556
296,7.227,32688,4.181,552,11.54,0.52,556
297,7.253,32688,4.200,552,11.58,0.53,556
298,7.271,32688,4.239,552,11.73,0.45,556
299,7.326,32688,4.233,552,11.77,0.45,556
300,7.223,32688,4.233,552,11.60,0.52,556
301,7.316,32688,4.239,552,11.63,0.58,556
302,7.275,32688,4.214,552,11.62,0.52,556
303,7.224,32688,4.244,552,11.62,0.51,556
304,7.259,32688,4.222,552,11.65,0.49,556
305,7.202,32688,4.236,552,11.66,0.43,556
306,7.208,32688,4.234,552,11.62,0.47,556
307,7.260,32688,4.220,552,11.64,0.50,556
308,7.242,32688,4.224,552,11.57,0.55,556
309,7.304,32688,4.248,552,11.67,0.54,556
310,7.224,32688,4.245,552,11.63,0.50,556
311,7.243,32688,4.243,552,11.61,0.53,556
312,7.409,32688,4.256,552,11.78,0.54,556
313,7.309,32688,4.254,552,11.67,0.55,556
314,7.227,32688,4.244,552,11.53,0.60,556
315,7.273,32688,4.190,552,11.64,0.48,556
316,7.319,32688,4.199,552,11.64,0.55,556
317,7.312,32688,4.193,552,11.68,0.47,556
318,7.335,32688,4.202,552,11.72,0.47,556
319,7.233,32688,4.741,552,11.58,0.51,556
320,7.202,32688,4.212,552,11.63,0.46,556
321,7.217,32688,4.195,552,11.62,0.46,556
322,7.211,32688,4.210,552,11.63,0.48,556
323,7.306,32688,4.190,552,11.61,0.55,556
324,7.204,32688,4.199,552,11.52,0.53,556
325,7.225,32688,4.199,552,11.63,0.46,556
326,7.316,32688,4.230,552,11.69,0.52,556
327,7.222,32688,4.190,552,11.53,0.54,556
328,7.222,32688,4.732,552,11.60,0.50,556
329,7.229,32688,4.220,552,11.62,0.49,556
330,7.230,32688,4.194,552,11.60,0.48,556
331,7.259,32688,4.195,552,11.60,0.50,556
332,7.270,32688,4.182,552,11.55,0.56,556
333,7.334,32688,4.172,552,11.68,0.49,556
334,7.301,32688,4.222,552,11.68,0.49,556
335,7.272,32688,4.175,552,11.59,0.51,556
336,7.219,32688,4.187,552,11.56,0.50,556
337,7.245,32688,4.181,552,11.56,0.52,556
338,7.305,32688,4.185,552,11.64,0.51,556
339,7.227,32688,4.188,552,11.50,0.58,556
340,7.256,32688,4.164,552,11.58,0.50,556
341,7.219,32688,4.216,552,11.61,0.48,556
342,7.322,32688,4.176,552,11.71,0.45,556
343,7.255,32688,4.175,552,11.62,0.46,556
344,7.322,32688,4.715,552,11.64,0.52,556
345,7.221,32688,4.195,552,11.58,0.50,556
346,7.260,32688,4.189,552,11.59,0.51,556
347,7.272,32688,4.197,552,11.62,0.50,556
348,7.212,32688,4.196,552,11.60,0.46,556
349,7.330,32688,4.229,552,11.67,0.56,556
350,7.328,32688,4.216,552,11.62,0.58,556
351,7.281,32688,4.187,552,11.66,0.46,556
352,7.288,32688,4.202,552,11.68,0.49,556
353,7.271,32688,4.190,552,11.63,0.50,556
354,7.228,32688,4.188,552,11.60,0.47,556
355,7.226,32688,4.190,552,11.58,0.49,556
356,7.306,32688,4.738,552,11.68,0.48,556
357,7.269,32688,4.201,552,11.59,0.54,556
358,7.814,32688,4.199,552,11.70,0.45,556
359,7.303,32688,4.196,552,11.72,0.44,556
360,7.231,32688,4.192,552,11.58,0.51,556
361,7.207,65312,4.183,552,11.56,0.49,556
362,7.229,65312,4.185,552,11.54,0.53,556
363,7.226,65312,4.188,552,11.60,0.47,556
364,7.216,65312,4.193,552,11.59,0.48,556
365,7.266,65312,4.290,552,11.72,0.52,556
366,7.226,65312,4.188,552,11.55,0.52,556
367,7.232,65312,4.188,552,11.53,0.56,556
368,7.276,65312,4.182,552,11.63,0.48,556
369,7.248,65312,4.188,552,11.62,0.48,556
370,7.224,65312,4.739,552,11.55,0.54,556
371,7.265,65312,4.170,552,11.64,0.44,556
372,7.813,65312,4.181,552,11.66,0.50,556
373,7.233,65312,4.166,552,11.54,0.52,556
374,7.329,65312,4.186,552,11.66,0.52,556
375,7.307,65312,4.192,552,11.70,0.45,556
376,7.261,65312,4.188,552,11.70,0.44,556
377,7.254,65312,4.221,552,11.69,0.44,556
378,7.304,65312,4.202,552,11.65,0.52,556
379,7.201,65312,4.208,552,11.55,0.54,556
380,7.269,65312,4.237,552,11.66,0.53,556
381,7.301,65312,4.742,552,11.68,0.48,556
382,7.274,65312,4.188,552,11.64,0.48,556
383,7.253,65312,4.201,552,11.59,0.51,556
384,7.261,65312,4.223,552,11.68,0.46,556
385,7.261,65312,4.201,552,11.56,0.56,556
386,7.317,65312,4.214,552,11.68,0.52,556
387,7.245,65312,4.225,552,11.63,0.52,556
388,7.217,65312,4.218,552,11.61,0.49,556
389,7.216,65312,4.228,552,11.69,0.42,556
390,7.275,65312,4.207,552,11.66,0.50,556
391,7.239,65312,4.201,552,11.59,0.51,556
392,7.254,65312,4.240,552,11.70,0.46,556
393,7.236,65312,4.218,552,11.59,0.52,556
394,7.234,65312,4.221,552,11.60,0.52,556
395,7.314,32688,4.211,552,11.72,0.46,556
396,7.248,32688,4.208,552,11.54,0.58,556
397,7.222,32688,4.207,552,11.61,0.48,556
398,7.233,32688,4.209,552,11.64,0.46,556
399,7.269,32688,4.191,552,11.55,0.56,556
400,7.269,32688,4.225,552,11.72,0.42,556
401,7.307,32688,4.172,552,11.61,0.54,556
402,7.299,32688,4.194,552,11.66,0.49,556
403,7.757,32688,4.203,552,11.60,0.47,556
404,7.216,32688,4.716,552,11.58,0.49,556
405,7.309,32688,4.204,552,11.72,0.46,556
406,7.282,32688,4.185,552,11.63,0.52,556
407,7.283,32688,4.247,552,11.66,0.54,556
408,7.273,32688,4.182,552,11.66,0.46,556
409,7.246,32688,4.196,552,11.57,0.54,556
410,7.302,32688,4.177,552,11.67,0.48,556
411,7.238,32688,4.197,552,11.66,0.43,556
412,7.268,65312,4.210,552,11.70,0.44,556
413,7.336,65312,4.201,552,11.68,0.52,556
414,7.278,65312,4.755,552,11.68,0.47,556
415,7.274,65312,4.194,552,11.60,0.52,556
416,7.221,65312,4.259,552,11.57,0.57,556
417,7.335,65312,4.201,552,11.69,0.52,556
418,7.222,65312,4.219,552,11.66,0.44,556
419,7.277,65312,4.210,552,11.66,0.51,556
420,7.257,65312,4.196,552,11.56,0.56,556
421,7.321,65312,4.212,552,11.71,0.49,556
422,7.270,65312,4.202,552,11.65,0.49,556
423,7.256,65312,4.210,552,11.62,0.50,556
424,7.270,65312,4.225,552,11.57,0.59,556
425,7.309,65312,4.203,552,11.66,0.51,556
426,7.278,65312,4.214,552,11.72,0.43,556
427,7.327,65312,4.213,552,11.64,0.57,556
428,7.222,65312,4.210,552,11.61,0.48,556
429,7.222,65312,4.222,552,11.66,0.44,556
430,7.223,32688,4.181,552,11.60,0.47,556
431,7.275,32688,4.190,552,11.65,0.47,556
432,7.235,32688,4.189,552,11.66,0.42,556
433,7.274,32688,4.175,552,11.61,0.52,556
434,7.313,32688,4.222,552,11.77,0.43,556
435,7.229,32688,4.241,552,11.67,0.46,556
436,7.266,32688,4.219,552,11.55,0.59,556
437,7.220,32688,4.235,552,11.63,0.49,556
438,7.201,32688,4.233,552,11.62,0.48,556
439,7.209,32688,4.231,552,11.63,0.46,556
440,7.254,32688,4.241,552,11.57,0.58,556
441,7.229,32688,4.233,552,11.67,0.46,556
442,7.223,32688,4.225,552,11.68,0.43,556
443,7.202,32688,4.218,552,11.60,0.48,556
444,7.287,32688,4.215,552,11.66,0.50,556
445,7.243,32688,4.244,552,11.64,0.52,556
446,7.284,32688,4.232,552,11.69,0.50,556
447,7.268,65312,4.229,552,11.60,0.56,556
448,7.248,65312,4.236,552,11.62,0.51,556
449,7.267,65312,4.231,552,11.64,0.52,556
450,7.246,65312,4.241,552,11.67,0.48,556
451,7.227,65312,4.199,552,11.64,0.47,556
452,7.310,65312,4.201,552,11.66,0.52,556
453,7.230,65312,4.213,552,11.56,0.55,556
454,7.297,65312,4.244,552,11.69,0.50,556
455,7.235,65312,4.223,552,11.64,0.48,556
456,7.259,65312,4.197,552,11.75,0.36,556
457,7.273,65312,4.214,552,11.64,0.51,556
458,7.220,65312,4.202,552,11.56,0.52,556
459,7.266,65312,4.244,552,11.72,0.46,556
460,7.333,65312,4.202,552,11.68,0.53,556
461,7.245,65312,4.205,552,11.56,0.56,556
462,7.271,65312,4.219,552,11.72,0.46,556
463,7.273,65312,4.194,552,11.64,0.50,556
464,7.254,32768,4.189,552,11.62,0.48,556
465,7.231,32768,4.211,552,11.61,0.49,556
466,7.277,32768,4.181,552,11.58,0.54,556
467,7.256,32768,4.214,552,11.58,0.54,556
468,7.212,32768,4.715,552,11.59,0.48,556
469,7.243,32768,4.182,552,11.58,0.50,556
470,7.298,32768,4.189,552,11.68,0.45,556
471,7.313,32768,4.203,552,11.76,0.43,556
472,7.844,32768,4.181,552,11.59,0.56,556
473,7.229,32768,4.195,552,11.66,0.42,556
474,7.313,32768,4.194,552,11.69,0.47,556
475,7.310,32768,4.217,552,11.72,0.47,556
476,7.291,32768,4.194,552,11.64,0.50,556
477,7.268,32768,4.744,552,11.59,0.55,556
478,7.219,32768,4.201,552,11.53,0.56,556
479,7.205,32768,4.209,552,11.55,0.52,556
480,7.257,32768,4.707,552,11.62,0.50,556
481,7.300,60896,4.171,552,11.66,0.46,556
482,7.277,60896,4.165,552,11.55,0.56,556
483,7.271,60896,4.170,552,11.65,0.45,556
484,7.246,60896,4.174,552,11.62,0.46,556
485,7.240,60896,4.162,552,11.58,0.49,556
486,7.211,60896,4.183,552,11.60,0.46,556
487,7.257,60896,4.181,552,11.63,0.47,556
488,7.227,60896,4.171,552,11.59,0.46,556
489,7.248,60896,4.190,552,11.63,0.46,556
490,7.231,60896,4.199,552,11.57,0.49,556
491,7.290,60896,4.179,552,11.58,0.54,556
492,7.258,60896,4.192,552,11.61,0.50,556
493,7.213,60896,4.177,552,11.45,0.60,556
494,7.248,60896,4.183,552,11.62,0.47,556
495,7.298,60896,4.167,552,11.64,0.47,556
496,7.237,60896,4.182,552,11.62,0.46,556
497,7.242,60896,4.191,552,11.54,0.56,556
498,7.313,32688,4.205,552,11.61,0.56,556
499,7.263,32688,4.192,552,11.67,0.46,556
500,7.251,32688,4.218,552,11.64,0.51,556
501,7.253,32688,4.197,552,11.58,0.52,556
502,7.303,32688,4.184,552,11.59,0.56,556
503,7.236,32688,4.268,552,11.65,0.52,556
504,7.234,32688,4.195,552,11.60,0.52,556
505,7.335,32688,4.185,552,11.70,0.47,556
506,7.226,32688,4.180,552,11.50,0.56,556
507,7.281,32688,4.173,552,11.63,0.48,556
508,7.252,32688,4.181,552,11.58,0.50,556
509,7.217,32688,4.210,552,11.63,0.46,556
510,7.855,32688,4.188,552,11.67,0.50,556
511,7.300,32688,4.199,552,11.64,0.52,556
512,7.230,32688,4.225,552,11.62,0.50,556
513,7.251,32688,4.194,552,11.60,0.51,556
514,7.218,32688,4.205,552,11.60,0.48,556
515,7.265,32688,4.173,552,11.59,0.50,556
516,7.229,32688,4.192,552,11.58,0.50,556
517,7.241,32688,4.201,552,11.60,0.50,556
518,7.253,32688,4.719,552,11.64,0.47,556
519,7.268,32688,4.206,552,11.65,0.49,556
520,7.227,32688,4.217,552,11.59,0.50,556
521,7.258,32688,4.202,552,11.71,0.41,556
522,7.302,32688,4.207,552,11.71,0.47,556
523,7.243,32688,4.193,552,11.61,0.48,556
524,7.240,32688,4.212,552,11.57,0.55,556
525,7.293,32688,4.201,552,11.68,0.48,556
526,7.278,32688,4.214,552,11.72,0.43,556
527,7.230,32688,4.731,552,11.62,0.48,556
528,7.231,32688,4.208,552,11.64,0.48,556
529,7.315,32688,4.198,552,11.73,0.47,556
530,7.222,32688,4.202,552,11.58,0.52,556
531,7.219,32688,4.211,552,11.53,0.56,556
532,7.266,32688,4.194,552,11.63,0.48,556
533,7.324,32768,4.211,552,11.73,0.46,556
534,7.317,32768,4.185,552,11.61,0.56,556
535,7.303,32768,4.198,552,11.69,0.47,556
536,7.217,32768,4.208,552,11.66,0.45,556
537,7.264,32768,4.186,552,11.58,0.52,556
538,7.244,32768,4.199,552,11.64,0.49,556
539,7.253,32768,4.198,552,11.60,0.52,556
540,7.261,32768,4.208,552,11.66,0.48,556
541,7.261,32768,4.185,552,11.53,0.58,556
542,7.257,32768,4.184,552,11.54,0.56,556
543,7.282,32768,4.744,552,11.66,0.50,556
544,7.228,32768,4.190,552,11.62,0.46,556
545,7.273,32768,4.196,552,11.68,0.46,556
546,7.258,32768,4.183,552,11.56,0.54,556
547,7.362,32768,4.182,552,11.72,0.48,556
548,7.223,32768,4.730,552,11.59,0.48,556
549,7.281,32768,4.189,552,11.66,0.46,556
550,7.222,60896,4.177,552,11.56,0.51,556
551,7.301,60896,4.173,552,11.70,0.44,556
552,7.227,60896,4.181,552,11.57,0.50,556
553,7.323,60896,4.170,552,11.60,0.55,556
554,7.235,60896,4.160,552,11.56,0.49,556
555,7.255,60896,4.180,552,11.58,0.52,556
556,7.284,60896,4.158,552,11.63,0.46,556
557,7.319,60896,4.715,552,11.68,0.50,556
558,7.215,60896,4.175,552,11.57,0.48,556
559,7.313,60896,4.177,552,11.66,0.50,556
560,7.260,60896,4.165,552,11.58,0.48,556
561,7.285,60896,4.181,552,11.68,0.45,556
562,7.260,60896,4.170,552,11.60,0.50,556
563,7.293,60896,4.199,552,11.60,0.56,556
564,7.229,60896,4.176,552,11.56,0.51,556
565,7.313,60896,4.190,552,11.58,0.58,556
566,7.267,60896,4.183,552,11.56,0.56,556
567,7.238,60896,4.178,552,11.56,0.51,556
568,7.361,60896,4.177,552,11.62,0.57,556
569,7.231,60896,4.164,552,11.51,0.54,556
570,7.319,60896,4.209,552,11.71,0.48,556
571,7.229,60896,4.236,552,11.56,0.56,556
572,7.219,60896,4.236,552,11.70,0.44,556
573,7.255,60896,4.224,552,11.65,0.49,556
574,7.245,60896,4.218,552,11.60,0.53,556
575,7.235,60896,4.221,552,11.63,0.50,556
576,7.258,60896,4.253,552,11.62,0.56,556
577,7.317,60896,4.205,552,11.62,0.55,556
578,7.248,60896,4.222,552,11.66,0.50,556
579,7.261,60896,4.211,552,11.58,0.56,556
580,7.331,60896,4.235,552,11.70,0.53,556
581,7.280,60896,4.228,552,11.67,0.50,556
582,7.236,60896,4.223,552,11.67,0.45,556
583,7.285,60896,4.222,552,11.60,0.58,556
584,7.311,65312,4.266,552,11.70,0.53,556
585,7.262,65312,4.245,552,11.67,0.50,556
586,7.265,65312,4.237,552,11.68,0.47,556
587,7.272,65312,4.203,552,11.68,0.47,556
588,7.228,65312,4.219,552,11.65,0.46,556
589,7.394,65312,4.220,552,11.74,0.53,556
590,7.265,65312,4.185,552,11.58,0.53,556
591,7.318,65312,4.213,552,11.70,0.50,556
592,7.303,65312,4.204,552,11.68,0.49,556
593,7.296,65312,4.726,552,11.64,0.52,556
594,7.286,65312,4.214,552,11.75,0.40,556
595,7.351,65312,4.216,552,11.62,0.60,556
596,7.214,65312,4.211,552,11.62,0.47,556
597,7.307,65312,4.300,552,11.77,0.51,556
598,7.260,65312,4.232,552,11.64,0.50,556
599,7.256,65312,4.747,552,11.67,0.46,556
600,7.290,65312,4.212,552,11.65,0.51,556
601,7.253,65312,4.214,552,11.63,0.52,556
602,7.226,32688,4.241,552,11.66,0.47,556
603,7.376,32688,4.209,552,11.72,0.53,556
604,7.262,32688,4.194,552,11.64,0.47,556
605,7.269,32688,4.178,552,11.66,0.47,556
606,7.217,32688,4.196,552,11.63,0.45,556
607,7.296,32688,4.199,552,11.66,0.49,556
608,7.221,32688,4.711,552,11.60,0.48,556
609,7.211,32688,4.206,552,11.58,0.50,556
610,7.342,32688,4.193,552,11.73,0.46,556
611,7.219,32688,4.202,552,11.56,0.52,556
612,7.304,32688,4.206,552,11.66,0.52,556
613,7.259,32688,4.178,552,11.62,0.48,556
614,7.263,32688,4.187,552,11.62,0.49,556
615,7.310,32688,4.708,552,11.68,0.49,556
616,7.284,32688,4.191,552,11.60,0.53,556
617,7.222,32688,4.727,552,11.60,0.47,556
618,7.235,32688,4.355,552,11.82,0.45,556
619,7.262,60448,4.162,552,11.56,0.52,556
620,7.210,60448,4.170,552,11.57,0.47,556
621,7.314,60448,4.173,552,11.67,0.48,556
622,7.267,60448,4.172,552,11.54,0.54,556
623,7.283,60448,4.174,552,11.59,0.53,556
624,7.281,60448,4.159,552,11.64,0.46,556
625,7.230,60448,4.175,552,11.49,0.57,556
626,7.259,60448,4.169,552,11.49,0.59,556
627,7.283,60448,4.169,552,11.61,0.52,556
628,7.318,60448,4.179,552,11.68,0.48,556
629,7.304,60448,4.175,552,11.63,0.53,556
630,7.235,60448,4.168,552,11.58,0.48,556
631,7.338,60448,4.167,552,11.72,0.45,556
632,7.262,60448,4.209,552,11.62,0.51,556
633,7.271,60448,4.177,552,11.63,0.48,556
634,7.246,60448,4.165,552,11.60,0.47,556
635,7.230,60448,4.175,552,11.54,0.53,556
636,7.225,60896,4.182,552,11.62,0.45,556
637,7.300,60896,4.186,552,11.68,0.47,556
638,7.292,60896,4.176,552,11.63,0.49,556
639,7.236,60896,4.179,552,11.56,0.55,556
640,7.223,60896,4.190,552,11.62,0.46,556
641,7.269,60896,4.171,552,11.61,0.50,556
642,7.268,60896,4.153,552,11.54,0.53,556
643,7.284,60896,4.159,552,11.58,0.52,556
644,7.235,60896,4.170,552,11.58,0.48,556
645,7.266,60896,4.168,552,11.59,0.50,556
646,7.325,60896,4.184,552,11.68,0.48,556
647,7.213,60896,4.167,552,11.53,0.51,556
648,7.288,60896,4.158,552,11.55,0.55,556
649,7.231,60896,4.176,552,11.61,0.46,556
650,7.233,60896,4.166,552,11.57,0.49,556
651,7.321,60896,4.164,552,11.64,0.52,556
652,7.279,60896,4.174,552,11.61,0.50,556
653,7.259,65312,4.190,552,11.64,0.46,555
654,7.221,65312,4.218,552,11.65,0.45,555
655,7.233,65312,4.178,552,11.58,0.49,555
656,7.223,65312,4.212,552,11.59,0.52,555
657,7.309,65312,4.203,552,11.60,0.58,555
658,7.256,65312,4.231,552,11.61,0.54,555
659,7.275,65312,4.229,552,11.66,0.51,555
660,7.311,65312,4.206,552,11.66,0.52,555
661,7.225,65312,4.224,552,11.59,0.52,555
662,7.219,65312,4.210,552,11.60,0.48,555
663,7.244,65312,4.197,552,11.54,0.55,555
664,7.245,65312,4.202,552,11.63,0.48,555
665,7.238,65312,4.205,552,11.54,0.56,555
666,7.227,65312,4.185,552,11.62,0.44,555
667,7.198,65312,4.202,552,11.49,0.59,555
668,7.307,65312,4.213,552,11.70,0.49,555
669,7.354,65312,4.194,552,11.72,0.48,555
670,7.419,32688,4.208,552,11.81,0.47,556
671,7.224,32688,4.226,552,11.64,0.47,556
672,7.238,32688,4.193,552,11.61,0.49,556
673,7.238,32688,4.204,552,11.65,0.47,556
674,7.271,32688,4.198,552,11.63,0.52,556
675,7.261,32688,4.185,552,11.53,0.58,556
676,7.255,32688,4.218,552,11.67,0.46,556
677,7.223,32688,4.226,552,11.60,0.52,556
678,7.278,32688,4.220,552,11.64,0.52,556
679,7.272,32688,4.187,552,11.63,0.48,556
680,7.266,32688,4.219,552,11.61,0.53,556
681,7.215,32688,4.199,552,11.60,0.48,556
682,7.233,32688,4.218,552,11.65,0.48,556
683,7.216,32688,4.186,552,11.57,0.48,556
684,7.225,32688,4.186,552,11.60,0.48,556
685,7.272,32688,4.226,552,11.71,0.46,556
686,7.286,32688,4.200,552,11.63,0.51,556
687,7.241,32688,4.179,552,11.55,0.53,556
688,7.268,32688,4.189,552,11.62,0.48,556
689,7.278,32688,4.193,552,11.65,0.48,556
690,7.316,32688,4.742,552,11.70,0.48,556
691,7.236,32688,4.724,552,11.56,0.54,556
692,7.215,32688,4.205,552,11.61,0.47,556
693,7.224,32688,4.218,552,11.60,0.50,556
694,7.211,32688,4.201,552,11.57,0.50,556
695,7.288,32688,4.190,552,11.64,0.50,556
696,7.317,32688,4.201,552,11.73,0.45,556
697,7.224,32688,4.203,552,11.63,0.46,556
698,7.219,32688,4.207,552,11.61,0.47,556
699,7.260,32688,4.187,552,11.54,0.56,556
700,7.256,32688,4.208,552,11.60,0.52,556
701,7.307,32688,4.733,552,11.68,0.50,556
702,7.311,32688,4.203,552,11.66,0.52,556
703,7.271,32688,4.194,552,11.64,0.48,556
704,7.773,32688,4.202,552,11.57,0.51,556
705,7.327,65312,4.200,552,11.67,0.52,555
706,7.327,65312,4.235,552,11.70,0.51,555
707,7.267,65312,4.241,552,11.65,0.52,555
708,7.318,65312,4.230,552,11.68,0.53,555
709,7.225,65312,4.256,552,11.62,0.52,555
710,7.310,65312,4.268,552,11.70,0.53,555
711,7.263,65312,4.232,552,11.67,0.48,555
712,7.259,65312,4.243,552,11.67,0.49,555
713,7.262,65312,4.234,552,11.64,0.53,555
714,7.283,65312,4.234,552,11.72,0.46,555
715,7.235,65312,4.240,552,11.68,0.48,555
716,7.332,65312,4.238,552,11.78,0.45,555
717,7.212,65312,4.226,552,11.62,0.48,555
718,7.222,65312,4.237,552,11.59,0.53,555
719,7.242,65312,4.232,552,11.66,0.49,555
720,7.310,65312,4.242,552,11.71,0.50,555
721,7.275,65312,4.229,552,11.70,0.48,555
722,7.218,32688,4.231,552,11.62,0.49,555
723,7.285,32688,4.212,552,11.62,0.54,555
724,7.239,32688,4.183,552,11.58,0.50,555
725,7.199,32688,4.188,552,11.58,0.47,555
726,7.224,32688,4.200,552,11.63,0.47,555
727,7.290,32688,4.200,552,11.66,0.50,555
728,7.441,32688,4.177,552,11.76,0.52,555
729,7.300,32688,4.203,552,11.64,0.52,555
730,7.277,32688,4.176,552,11.66,0.47,555
731,7.215,32688,4.191,552,11.54,0.53,555
732,7.231,32688,4.754,552,11.59,0.51,555
733,7.230,32688,4.178,552,11.56,0.51,555
734,7.219,32688,4.210,552,11.65,0.44,555
735,7.238,32688,4.192,552,11.61,0.48,555
736,7.317,32688,4.195,552,11.70,0.49,555
737,7.380,32688,4.206,552,11.75,0.49,555
738,7.216,32688,4.204,552,11.56,0.53,555
739,7.231,65312,4.204,552,11.63,0.47,555
740,7.225,65312,4.189,552,11.52,0.55,555
741,7.329,65312,4.187,552,11.67,0.51,555
742,7.226,65312,4.189,552,11.61,0.46,555
743,7.227,65312,4.181,552,11.55,0.52,555
744,7.227,65312,4.181,552,11.57,0.49,555
745,7.227,65312,4.207,552,11.59,0.52,555
746,7.242,65312,4.169,552,11.58,0.50,555
747,7.307,65312,4.181,552,11.63,0.52,555
748,7.228,65312,4.186,552,11.61,0.47,555
749,7.276,65312,4.727,552,11.62,0.52,555
750,7.234,65312,4.192,552,11.56,0.52,555
751,7.254,65312,4.178,552,11.60,0.49,555
752,7.215,65312,4.181,552,11.58,0.48,555
753,7.238,65312,4.185,552,11.57,0.51,555
754,7.272,65312,4.201,552,11.66,0.46,555
755,7.264,65312,4.185,552,11.63,0.49,555
756,7.239,65312,4.186,552,11.53,0.55,555
757,7.303,60448,4.175,552,11.62,0.52,555
758,7.223,60448,4.191,552,11.60,0.47,555
759,7.258,60448,4.203,552,11.64,0.50,555
760,7.284,60448,4.170,552,11.58,0.54,555
761,7.307,60448,4.734,552,11.66,0.50,555
762,7.255,60448,4.189,552,11.64,0.47,555
763,7.305,60448,4.168,552,11.67,0.46,555
764,7.250,60448,4.194,552,11.62,0.47,555
765,7.242,60448,4.751,552,11.61,0.49,555
766,7.264,60448,4.176,552,11.56,0.54,555
767,7.222,60448,4.181,552,11.51,0.55,555
768,7.229,60448,4.175,552,11.53,0.54,555
769,7.263,60448,4.179,552,11.64,0.46,555
770,7.299,60448,4.731,552,11.63,0.52,555
771,7.344,60448,4.190,552,11.73,0.46,555
772,7.224,60448,4.193,552,11.55,0.52,555
773,7.332,60448,4.181,552,11.64,0.53,555
774,7.207,32688,4.186,552,11.53,0.52,555
775,7.349,32688,4.183,552,11.70,0.50,555
776,7.245,32688,4.728,552,11.58,0.51,555
777,7.306,32688,4.187,552,11.65,0.50,555
778,7.324,32688,4.201,552,11.67,0.52,555
779,7.231,32688,4.192,552,11.57,0.51,555
780,7.323,32688,4.736,552,11.64,0.54,555
781,7.311,32688,4.184,552,11.69,0.47,555
782,7.221,32688,4.204,552,11.63,0.46,555
783,7.310,32688,4.199,552,11.64,0.52,555
784,7.297,32688,4.219,552,11.66,0.52,555
785,7.246,32688,4.224,552,11.69,0.43,555
786,7.219,32688,4.213,552,11.59,0.50,555
787,7.263,32688,4.185,552,11.59,0.51,555
788,7.243,32688,4.204,552,11.58,0.53,555
789,7.273,32688,4.187,552,11.60,0.52,555
790,7.271,32688,4.186,552,11.64,0.47,555
791,7.278,32688,4.195,552,11.64,0.51,555
792,7.310,32688,4.189,552,11.71,0.47,555
793,7.227,32688,4.223,552,11.67,0.46,555
794,7.291,32688,4.204,552,11.66,0.49,555
795,7.252,32688,4.192,552,11.60,0.50,555
796,7.273,32688,4.182,552,11.60,0.51,555
797,7.231,32688,4.217,552,11.67,0.45,555
798,7.323,32688,4.206,552,11.68,0.51,555
799,7.290,32688,4.186,552,11.60,0.52,555
800,7.234,32688,4.188,552,11.54,0.54,555
801,7.294,32688,4.203,552,11.66,0.49,555
802,7.223,32688,4.203,552,11.60,0.50,555
803,7.223,32688,4.184,552,11.59,0.48,555
804,7.255,32688,4.191,552,11.60,0.51,555
805,7.265,32688,4.189,552,11.55,0.57,555
806,7.263,32688,4.182,552,11.64,0.46,555
807,7.260,32688,4.188,552,11.58,0.53,555
808,7.221,65312,4.754,552,11.61,0.48,555
809,7.237,65312,4.190,552,11.62,0.48,555
810,7.259,65312,4.174,552,11.58,0.50,555
811,7.214,65312,4.192,552,11.50,0.56,555
812,7.272,65312,4.179,552,11.60,0.51,555
813,7.239,65312,4.180,552,11.55,0.53,555
814,7.233,65312,4.193,552,11.59,0.49,555
815,7.219,65312,4.191,552,11.56,0.52,555
816,7.286,65312,4.175,552,11.60,0.52,555
817,7.245,65312,4.190,552,11.59,0.51,555
818,7.278,65312,4.730,552,11.61,0.54,555
819,7.268,65312,4.167,552,11.58,0.52,555
820,7.275,65312,4.179,552,11.64,0.48,555
821,7.272,65312,4.179,552,11.57,0.54,555
822,7.294,65312,4.193,552,11.62,0.54,555
823,7.265,65312,4.175,552,11.60,0.49,555
824,7.311,65312,4.187,552,11.61,0.54,555
825,7.254,32688,4.233,552,11.71,0.44,555
826,7.265,32688,4.209,552,11.62,0.52,555
827,7.340,32688,4.247,552,11.72,0.54,555
828,7.281,32688,4.243,552,11.63,0.55,555
829,7.224,32688,4.232,552,11.56,0.56,555
830,7.221,32688,4.231,552,11.62,0.50,555
831,7.257,32688,4.262,552,11.72,0.47,555
832,7.301,32688,4.238,552,11.74,0.46,555
833,7.320,32688,4.227,552,11.67,0.54,555
834,7.305,32688,4.246,552,11.71,0.50,555
835,7.215,32688,4.229,552,11.58,0.52,555
836,7.214,32688,4.242,552,11.57,0.55,555
837,7.282,32688,4.244,552,11.72,0.47,555
838,7.266,32688,4.217,552,11.65,0.50,555
839,7.312,32688,4.240,552,11.73,0.48,555
840,7.262,32688,4.220,552,11.62,0.53,555
841,7.277,32688,4.214,552,11.63,0.52,555
842,7.216,32688,4.276,552,11.64,0.51,555
843,7.263,60896,4.224,552,11.68,0.48,555
844,7.350,60896,4.230,552,11.78,0.48,555
845,7.207,60896,4.252,552,11.63,0.52,555
846,7.258,60896,4.260,552,11.68,0.50,555
847,7.318,60896,4.230,552,11.66,0.55,555
848,7.323,60896,4.227,552,11.63,0.58,555
849,7.258,60896,4.224,552,11.62,0.53,555
850,7.222,60896,4.222,552,11.65,0.46,555
851,7.206,60896,4.223,552,11.59,0.51,555
852,7.291,60896,4.209,552,11.66,0.49,555
853,7.299,60896,4.253,552,11.74,0.47,555
854,7.264,60896,4.207,552,11.60,0.54,555
855,7.286,60896,4.233,552,11.67,0.52,555
856,7.270,60896,4.222,552,11.63,0.53,555
857,7.264,60896,4.238,552,11.68,0.50,555
858,7.272,60896,4.219,552,11.69,0.47,555
859,7.316,60896,4.701,552,11.74,0.42,555
860,7.258,65312,4.206,552,11.65,0.48,555
861,7.315,65312,4.731,552,11.60,0.58,555
862,7.241,65312,4.208,552,11.64,0.49,555
863,7.222,65312,4.204,552,11.60,0.48,555
864,7.260,65312,4.216,552,11.64,0.49,555
865,7.239,65312,4.261,552,11.66,0.50,555
866,7.241,65312,4.778,552,11.57,0.53,555
867,7.315,65312,4.196,552,11.60,0.58,555
868,7.278,65312,4.264,552,11.74,0.48,555
869,7.223,65312,4.211,552,11.56,0.55,555
870,7.254,65312,4.204,552,11.60,0.52,555
871,7.222,65312,4.199,552,11.55,0.54,555
872,7.232,65312,4.224,552,11.63,0.49,555
873,7.230,65312,4.193,552,11.62,0.47,555
874,7.215,65312,4.193,552,11.57,0.49,555
875,7.308,65312,4.202,552,11.68,0.48,555
876,7.335,65312,4.199,552,11.67,0.54,555
877,7.226,32688,4.207,552,11.64,0.47,555
878,7.263,32688,4.189,552,11.56,0.56,555
879,7.290,32688,4.179,552,11.63,0.49,555
880,7.217,32688,4.193,552,11.61,0.47,555
881,7.320,32688,4.736,552,11.66,0.52,555
882,7.293,32688,4.180,552,11.67,0.46,555
883,7.269,32688,4.189,552,11.57,0.55,555
884,7.338,32688,4.191,552,11.67,0.51,555
885,7.266,32688,4.206,552,11.68,0.47,555
886,7.277,32688,4.214,552,11.69,0.45,555
887,7.278,32688,4.191,552,11.65,0.48,555
888,7.220,32688,4.202,552,11.63,0.46,555
889,7.313,32688,4.178,552,11.60,0.55,555
890,7.280,32688,4.182,552,11.62,0.49,555
891,7.336,32688,4.730,552,11.70,0.48,555
892,7.217,32688,4.192,552,11.60,0.50,555
893,7.312,32688,4.187,552,11.62,0.55,555
894,7.319,65312,4.198,552,11.68,0.49,555
895,7.274,65312,4.211,552,11.68,0.47,555
896,7.292,65312,4.206,552,11.68,0.48,555
897,7.336,65312,4.202,552,11.69,0.51,555
898,7.223,65312,4.208,552,11.67,0.44,555
899,7.214,65312,4.210,552,11.57,0.52,555
900,7.381,65312,4.209,552,11.74,0.50,555
901,7.258,65312,4.204,552,11.62,0.50,555
902,7.239,65312,4.209,552,11.54,0.59,555
903,7.282,65312,4.182,552,11.64,0.49,555
904,7.241,65312,4.198,552,11.55,0.54,555
905,7.281,65312,4.193,552,11.62,0.51,555
906,7.329,65312,4.211,552,11.67,0.52,555
907,7.324,65312,4.192,552,11.73,0.46,555
908,7.213,65312,4.202,552,11.56,0.51,555
909,7.314,65312,4.226,552,11.74,0.47,555
910,7.505,65312,4.184,552,11.84,0.50,555
911,7.312,32768,4.723,552,11.69,0.49,555
912,7.294,32768,4.199,552,11.65,0.52,555
913,7.296,32768,4.212,552,11.60,0.57,555
914,7.326,32768,4.208,552,11.66,0.54,555
915,7.242,32768,4.212,552,11.62,0.49,555
916,7.283,32768,4.201,552,11.70,0.45,555
917,7.217,32768,4.195,552,11.56,0.52,555
918,7.225,32768,4.210,552,11.56,0.54,555
919,7.259,32768,4.714,552,11.57,0.54,555
920,7.218,32768,4.243,552,11.62,0.50,555
921,7.278,32768,4.731,552,11.63,0.51,555
922,7.278,32768,4.231,552,11.69,0.48,555
923,7.286,32768,4.194,552,11.61,0.53,555
924,7.273,32768,4.185,552,11.56,0.56,555
925,7.286,32768,4.191,552,11.62,0.54,555
926,7.262,32768,4.223,552,11.65,0.50,555
927,7.265,32688,4.235,552,11.70,0.46,555
928,7.351,32688,4.231,552,11.74,0.50,555
929,7.227,60896,4.181,552,11.54,0.53,555
930,7.214,60896,4.193,552,11.59,0.48,555
931,7.235,60896,4.184,552,11.62,0.47,555
932,7.218,60896,4.179,552,11.55,0.51,555
933,7.309,60896,4.182,552,11.69,0.46,555
934,7.309,60896,4.184,552,11.65,0.50,555
935,7.269,60896,4.203,552,11.61,0.54,555
936,7.318,60896,4.171,552,11.62,0.53,555
937,7.229,60896,4.183,552,11.54,0.53,555
938,7.276,60896,4.178,552,11.62,0.48,555
939,7.242,60896,4.184,552,11.54,0.55,555
940,7.285,60896,4.243,552,11.72,0.48,555
941,7.265,60896,4.189,552,11.58,0.53,555
942,7.316,60896,4.194,552,11.68,0.50,555
943,7.225,60896,4.182,552,11.60,0.46,555
944,7.298,60896,4.165,552,11.64,0.49,555
945,7.221,60896,4.174,552,11.54,0.51,555
946,7.314,32688,4.199,552,11.70,0.48,555
947,7.274,32688,4.178,552,11.62,0.49,555
948,7.329,32688,4.183,552,11.63,0.52,555
949,7.227,32688,4.199,552,11.63,0.45,555
950,7.227,32688,4.737,552,11.57,0.51,555
951,7.227,32688,4.203,552,11.58,0.52,555
952,7.288,32688,4.204,552,11.68,0.47,555
953,7.237,32688,4.204,552,11.61,0.50,555
954,7.223,32688,4.208,552,11.56,0.54,555
955,7.237,32688,4.200,552,11.58,0.53,555
956,7.228,32688,4.191,552,11.59,0.50,555
957,7.305,32688,4.190,552,11.65,0.50,555
958,7.304,32688,4.168,552,11.66,0.50,555
959,7.234,32688,4.186,552,11.60,0.48,555
960,7.313,32688,4.715,552,11.62,0.55,555
961,7.303,32688,4.235,552,11.66,0.54,555
962,7.258,32688,4.185,552,11.64,0.46,555
963,7.266,32688,4.194,552,11.57,0.56,555
964,7.285,32688,4.732,552,11.62,0.54,555
965,7.829,32688,4.194,552,11.68,0.46,555
966,7.269,32688,4.200,552,11.63,0.51,555
967,7.314,32688,4.201,552,11.68,0.50,555
968,7.221,32688,4.207,552,11.56,0.54,555
969,7.340,32688,4.174,552,11.68,0.49,555
970,7.273,32688,4.205,552,11.64,0.50,555
971,7.223,32688,4.206,552,11.60,0.49,555
972,7.358,32688,4.731,552,11.75,0.46,555
973,7.269,32688,4.218,552,11.60,0.55,555
974,7.384,32688,4.195,552,11.72,0.54,555
975,7.217,32688,4.213,552,11.56,0.53,555
976,7.224,32688,4.204,552,11.55,0.54,555
977,7.235,32688,4.204,552,11.60,0.51,555
978,7.223,32688,4.247,552,11.66,0.48,555
979,7.264,32688,4.236,552,11.64,0.51,555
980,7.266,32688,4.226,552,11.65,0.54,555
981,7.270,32688,4.236,552,11.67,0.50,555
982,7.247,32688,4.244,552,11.64,0.51,555
983,7.225,32688,4.218,552,11.63,0.47,555
984,7.284,32688,4.247,552,11.68,0.51,555
985,7.267,32688,4.226,552,11.60,0.55,555
986,7.222,32688,4.242,552,11.59,0.54,555
987,7.302,32688,4.236,552,11.75,0.44,555
988,7.262,32688,4.262,552,11.64,0.54,555
989,7.224,32688,4.246,552,11.64,0.50,555
990,7.213,32688,4.237,552,11.61,0.50,555
991,7.243,32688,4.214,552,11.67,0.45,555
992,7.239,32688,4.247,552,11.59,0.55,555
993,7.273,32688,4.226,552,11.60,0.56,555
994,7.314,32688,4.246,552,11.75,0.47,555
995,7.223,32688,4.215,552,11.59,0.52,555
996,7.281,32688,4.207,552,11.68,0.46,555
997,7.283,32688,4.210,552,11.64,0.51,555
998,7.224,32688,4.195,552,11.56,0.52,555
999,7.252,60672,4.172,552,11.63,0.46,555
1000,7.262,32688,4.185,552,11.65,0.46,555


==> csvs/c-100-gt-30.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (MB)","User time (s)","System time (s)","Memory (MB)"
25,0.080,65456,.018,3,0.71,0.08,119
29,0.097,61808,.019,4,0.74,0.09,120
32,0.098,63312,.023,4,0.70,0.08,120
34,0.104,65472,.017,4,0.66,0.08,120
35,0.1085,65280.0,0.024,5.0,0.74,0.08,120.0
36,0.113,32608.0,0.0225,5.0,0.725,0.07,121.0
37,0.108666666667,58736.0,0.0283333333333,5.0,0.69,0.0766666666667,121.0
38,0.1125,32736.0,0.02425,5.0,0.7075,0.0725,121.0
39,0.1186,65072.0,0.0252,5.0,0.724,0.07,121.0
40,0.1192,64864.0,0.0274,5.0,0.722,0.088,121.0
41,0.121125,32592.0,0.02775,5.0,0.7125,0.07625,121.0
42,0.119999999999,58992.0,0.0278888888889,6.0,0.718888888889,0.0711111111111,121.0
43,0.125076923077,32528.0,0.0293846153846,6.0,0.73076923077,0.0753846153846,121.0
44,0.127615384615,65384.6153846,0.0311538461538,6.0,0.746923076923,0.0761538461538,121.769230769
45,0.125999999999,65001.1428571,0.0277142857143,6.0,0.727142857142,0.0735714285714,122.0
46,0.132882352941,65235.764706,0.0296470588234,6.0,0.731764705881,0.0782352941177,122.0
47,0.1349375,64030.0000001,0.0309999999999,6.0,0.734375,0.081875,122.0
48,0.134411764707,32398.1176472,0.0325294117647,6.0,0.735294117647,0.0788235294118,122.0
49,0.139523809524,60840.3809525,0.0312380952382,7.0,0.743809523809,0.0771428571428,122.0
50,0.139117647059,32672.0,0.0326470588236,7.0,0.748823529412,0.0670588235294,122.0
51,0.146111111111,58406.2222222,0.032,7.0,0.754444444445,0.081111111111,122.777777777
52,0.142083333333,32640.0,0.03475,7.0,0.741666666667,0.0783333333333,123.0
53,0.147111111111,56764.4444444,0.0337777777777,7.0,0.75,0.0722222222222,123.0
54,0.147857142858,32470.8571429,0.0340000000001,7.0,0.757142857143,0.0735714285715,123.0
55,0.150529411765,55888.9411765,0.0344705882352,7.0,0.764117647059,0.0729411764706,123.0
56,0.153833333333,32380.0,0.0345,8.0,0.760833333333,0.075,123.0
57,0.159166666666,55738.6666666,0.0364166666667,8.0,0.761666666666,0.0833333333333,123.0
58,0.161153846154,32658.4615384,0.0386923076923,8.0,0.78153846154,0.0784615384616,123.692307692
59,0.163,57600.0,0.0392857142857,8.0,0.771428571429,0.0828571428572,124.0
60,0.162727272727,32571.6363636,0.0367272727273,8.0,0.769090909091,0.08,124.0
61,0.162333333333,57850.6666667,0.036,8.0,0.756666666667,0.075,124.0
62,0.16625,32648.0,0.04,8.0,0.775,0.075,124.0
63,0.172285714286,60048.0,0.0395714285714,9.0,0.811428571429,0.0728571428572,124.0
64,0.169833333333,32146.6666667,0.039,9.0,0.781666666667,0.0783333333333,124.333333333
65,0.176666666667,63029.3333333,0.042,9.0,0.803333333333,0.0566666666667,125.0
66,0.18225,32572.0,0.04025,9.0,0.7975,0.0775,125.0
67,0.18525,62848.0,0.043,9.25,0.8175,0.0725,125.0
69,0.188,32464,.040,10,0.82,0.06,125
71,0.201,32768,.056,10,0.86,0.10,126
72,0.194,63088,.048,10,0.80,0.08,126
73,0.227,32144,.047,11,0.84,0.06,126
74,0.212,57888,.053,11,0.85,0.09,127
75,0.213,32128.0,0.047,11.0,0.815,0.095,127.0
77,0.221,65456,.080,11,0.83,0.09,137
79,0.219,60912.0,0.084,12.0,0.855,0.08,137.0
80,0.241,65488,.077,12,0.87,0.08,138
81,0.227,32768.0,0.0783333333333,12.0,0.863333333333,0.0966666666667,137.333333333
82,0.238,58480.0,0.081,12.0,0.885,0.085,138.0
84,0.237,32672,.081,13,0.92,0.08,138
85,0.232,65008,.077,13,0.84,0.10,138
86,0.243666666667,43557.3333333,0.082,13.0,0.873333333333,0.1,138.0
87,0.2445,32768.0,0.0835,13.0,0.91,0.07,138.0
88,0.2585,58816.0,0.0925,13.0,0.94,0.08,138.0
89,0.2568,37356.8,0.0894,13.0,0.914,0.086,138.0
91,0.262,61568.0,0.0915,14.0,0.97,0.085,138.0
92,0.270333333333,63226.6666667,0.0953333333333,14.0,0.983333333333,0.0833333333333,138.0
93,0.261666666667,54464.0,0.09,14.0,0.91,0.0766666666667,138.0
94,0.2695,48952.0,0.091,14.0,0.9,0.095,138.0
95,0.2795,60568.0,0.09275,14.5,0.945,0.095,138.0
96,0.27525,49568.0,0.09125,15.0,0.93,0.0875,138.0
98,0.292,63808,.109,15,1.04,0.04,138
99,0.2975,59088.0,0.1,15.0,0.985,0.095,138.0
100,0.393,64752.0,0.1103,20.0,1.062,0.092,141.0
101,0.3937,62067.2,0.109,21.0,1.068,0.083,141.0
102,0.4116,35932.8,0.114499999999,21.0,1.101,0.092,141.0
103,0.4137,60513.6,0.1184,21.0,1.099,0.096,141.0
104,0.4176,32764.8,0.1161,22.0,1.116,0.096,141.0
105,0.417899999999,35884.8,0.1178,22.0,1.109,0.099,141.0
106,0.4234,60144.0,0.1195,22.0,1.133,0.092,141.0
107,0.4159,61732.8,0.1162,22.0,1.116,0.092,141.0
108,0.4183,32766.4,0.1192,23.0,1.112,0.085,141.0
109,0.4168,64731.2,0.1168,23.0,1.077,0.094,141.199999999
110,0.4267,61153.6,0.1204,23.0,1.127,0.083,142.0
111,0.4301,56966.4,0.1196,23.0,1.097,0.0949999999999,142.0
112,0.4259,61939.2,0.1228,24.0,1.102,0.089,142.0
113,0.4395,32707.2,0.122300000001,24.0,1.11400000001,0.097,142.0
114,0.4303,32550.4,0.1246,24.0,1.113,0.086,142.0
115,0.4324,32756.8,0.1216,24.0,1.084,0.095,142.0
116,0.4451,35958.4,0.1244,25.0,1.131,0.0789999999999,142.0
117,0.4478,36004.8,0.1283,25.0,1.11300000001,0.105,142.0
118,0.4471,32747.2,0.1304,25.0,1.14,0.085,142.0
119,0.486,32710.4,0.0911,25.0,1.11499999999,0.086,142.0
120,0.4516,32528.0,0.1204,26.0,1.108,0.0899999999999,142.0
121,0.4621,62238.4,0.1218,26.0,1.121,0.092,142.0
122,0.461900000001,62129.6,0.122,26.0,1.135,0.082,140.0
123,0.4649,59860.8,0.1204,26.0,1.116,0.093,140.199999999
124,0.5079,64905.6,0.1232,27.0,1.143,0.08,141.0
125,0.4736,35912.0,0.126,27.0,1.147,0.082,141.0
126,0.4741,32768.0,0.1245,27.0,1.13499999999,0.089,141.0
127,0.4797,57432.0,0.129,27.0,1.148,0.09,141.0
128,0.4833,64542.4,0.1268,28.0,1.15,0.088,141.0
129,0.4877,32723.2,0.127699999999,28.0,1.158,0.089,141.0
130,0.4947,56804.8,0.130499999999,28.0,1.16599999999,0.085,141.0
131,0.5019,65129.6,0.1304,29.0,1.163,0.101000000001,141.0
132,0.5058,61651.2,0.1327,29.0,1.177,0.089,141.0
133,0.5082,61985.6,0.1347,29.0,1.182,0.088,141.0
134,0.5115,32691.2,0.1348,29.0,1.185,0.087,141.0
135,0.5173,60528.0,0.1374,30.0,1.193,0.0910000000001,141.0
136,0.5189,32727.9999999,0.1371,30.0,1.187,0.095,141.0
137,0.5242,62144.0,0.1362,30.0,1.198,0.093,142.0
138,0.5265,32595.2,0.140100000001,31.0,1.206,0.09,142.0
139,0.5312,35555.2,0.1408,31.0,1.209,0.091,142.0
140,0.5318,56484.8,0.1383,31.0,1.208,0.0870000000001,141.0
141,0.5393,32636.8,0.142,31.0,1.226,0.083,141.0
142,0.5447,64310.4,0.1423,32.0,1.23299999999,0.0810000000001,141.0
143,0.5476,57481.6,0.1439,32.0,1.226,0.0929999999999,141.0
144,0.5561,32524.8,0.1458,32.0,1.244,0.085,141.0
145,0.562,35942.4,0.1505,32.9,1.249,0.091,143.0
146,0.564500000001,64979.2,0.149,33.0,1.252,0.0929999999999,141.0
147,0.5712,60121.6,0.1489,33.0,1.26299999999,0.085,141.0
148,0.5744,62228.8,0.1544,33.0,1.262,0.093,143.0
149,0.5813,62184.0,0.1534,34.0,1.272,0.09,141.0
150,0.5885,32739.2,0.1525,34.0,1.278,0.091,141.0
151,0.590700000001,32723.2,0.1546,34.0,1.27999999999,0.093,141.0
152,0.5971,32766.4,0.1528,35.0,1.287,0.0889999999999,141.0
153,0.6006,32732.8,0.1567,35.0,1.296,0.092,141.0
154,0.608900000001,32747.2,0.1561,35.0,1.298,0.095,141.0
155,0.6145,32721.6,0.1624,35.0,1.317,0.087,143.0
156,0.6192,32763.2,0.1623,36.0,1.31300000001,0.097,143.0
157,0.6239,32665.6,0.1645,36.0,1.331,0.088,143.0
158,0.6313,62156.8,0.1608,36.0,1.333,0.085,140.0
159,0.6358,57067.2,0.1624,37.0,1.336,0.0889999999999,140.0
160,0.640100000001,61614.4,0.1627,37.0,1.342,0.09,140.0
161,0.6439,35620.8,0.168,37.0,1.344,0.0929999999999,143.0
162,0.6497,32710.4,0.167,38.0,1.36,0.08,140.0
163,0.6577,62176.0,0.1743,38.0,1.361,0.0969999999999,143.0
164,0.660399999999,60801.6,0.1692,38.0,1.366,0.0930000000001,140.0
165,0.6638,35899.2,0.169,38.0,1.367,0.094,140.0
166,0.6718,32667.2,0.175,39.0,1.381,0.0930000000001,143.0
167,0.6743,60732.8,0.1763,39.0,1.387,0.086,143.0
168,0.6809,35953.6,0.1761,39.0,1.391,0.0939999999999,143.5
169,0.690000000001,62054.4,0.1787,40.0,1.392,0.102,143.4
170,0.6985,35580.8,0.1743,40.0,1.406,0.086,140.0
171,0.7053,62096.0,0.1771,40.0,1.41,0.087,140.0
172,0.7107,64697.6,0.1894,41.0,1.413,0.095,144.0
173,0.7391,61680.0,0.1775,41.0,1.437,0.087,140.0
174,0.731200000001,35862.4,0.1874,41.0,1.439,0.103,144.0
175,0.737,57324.8,0.1891,42.0,1.452,0.094,143.800000001
176,0.7419,32755.2,0.1942,42.0,1.477,0.083,143.7
177,0.7518,64113.6,0.1885,42.0,1.48,0.087,143.6
178,0.7651,61955.2,0.1902,42.0,1.49500000001,0.092,144.0
179,0.7756,32699.2,0.194500000001,43.0,1.522,0.096,144.0
180,0.785,64950.4,0.192799999999,43.0,1.517,0.101,144.0
181,0.7798,59371.2,0.199,43.0,1.517,0.089,144.0
182,0.7879,61985.6,0.197,44.0,1.526,0.095,144.0
183,0.7907,32057.6,0.1959,44.0,1.527,0.0929999999999,143.9
184,0.7944,35996.8,0.1966,44.0,1.525,0.0899999999999,144.0
185,0.7894,65024.0,0.1974,45.0,1.531,0.0829999999999,144.0
186,0.794,62441.6,0.202200000001,45.0,1.522,0.099,143.9
187,0.799,60731.2,0.2028,45.0,1.539,0.091,144.0
188,0.8066,58649.6,0.2025,46.0,1.541,0.095,144.0
189,0.81,58329.6,0.203,46.0,1.559,0.082,144.0
190,0.8132,57534.4,0.2046,46.0,1.555,0.089,144.0
191,0.831,58182.4,0.2062,47.0,1.56099999999,0.093,144.0
192,0.8192,59435.2,0.2077,47.0,1.56,0.092,144.0
193,0.8305,60942.4,0.2071,47.0,1.571,0.096,144.0
194,0.8316,63985.6,0.2098,48.0,1.568,0.1,144.0
195,0.8425,35742.4,0.2113,48.0,1.578,0.098,144.0
196,0.8423,36009.6,0.2155,48.0,1.59399999999,0.092,144.0
197,0.8519,32763.2,0.2139,49.0,1.593,0.1,144.0
198,0.8527,61705.6,0.2164,49.0,1.60000000001,0.0999999999999,144.0
199,0.8596,61761.6,0.216800000001,49.0,1.604,0.1,144.0
200,0.8624,35723.2,0.219200000001,50.0,1.609,0.096,144.0
201,0.8568,32768.0,0.2207,50.0,1.612,0.091,144.0
202,0.8642,58584.0,0.221999999999,50.0,1.618,0.0999999999998,144.0
203,0.8588,35792.0,0.2224,51.0,1.60500000001,0.0989999999998,144.0
204,0.8656,32768.0,0.2262,51.0,1.623,0.096,144.0
205,0.8685,60816.0,0.226,51.0,1.625,0.096,144.0
206,0.8763,32710.4,0.2277,52.0,1.639,0.092,144.0
207,0.874600000001,58569.6,0.23,52.0,1.628,0.103,144.0
208,0.882700000001,35953.6,0.2309,52.0,1.64700000001,0.094,144.0
209,0.8793,58713.6,0.2303,53.0,1.634,0.105,144.0
210,0.887,32766.4,0.2351,53.0,1.647,0.0999999999999,144.0
211,0.8857,60886.4,0.235399999999,53.0,1.644,0.105,144.0
212,0.8904,32744.0,0.2359,54.0,1.64199999999,0.109,144.0
213,0.8922,64822.4,0.2365,54.0,1.663,0.092,144.0
214,0.8938,57372.8,0.240500000001,54.0,1.664,0.101,144.0
215,0.8979,32537.6,0.2404,55.0,1.669,0.094,144.0
216,0.9015,35780.8,0.2413,55.0,1.68,0.092,144.0
217,0.9032,61260.8,0.2438,55.0,1.661,0.108,144.0
218,0.91,61928.0,0.2434,56.0,1.681,0.0999999999998,144.0
219,0.9162,32459.2,0.2473,56.0,1.689,0.102,144.0
220,0.917,35748.8,0.246399999999,57.0,1.691,0.0969999999999,144.0
221,0.9162,64798.4,0.2498,57.0,1.698,0.094,144.0
222,0.9267,61571.2,0.248199999999,57.0,1.691,0.111999999999,144.0
223,0.9364,59926.4,0.2517,58.0,1.712,0.104000000001,144.0
224,0.937,57240.0,0.2537,58.0,1.71,0.107,144.0
225,0.9467,61769.6,0.2554,58.0,1.73100000001,0.098,144.0
226,0.9495,61835.2,0.257199999999,59.0,1.734,0.098,144.0
227,0.950599999999,62201.6,0.2592,59.0,1.73,0.107,144.0
228,0.9577,62004.8,0.261000000001,59.0,1.757,0.094,144.0
229,0.9609,57564.8,0.2601,60.0,1.756,0.092,144.0
230,0.9631,59844.8,0.262,60.0,1.752,0.0999999999999,144.0
231,0.973499999999,62784.0,0.2651,60.0,1.778,0.0889999999998,144.0
232,0.9736,64929.6,0.2691,61.0,1.77,0.101,144.0
233,0.9824,59702.4,0.2689,61.0,1.775,0.104,144.0
234,0.9898,64598.4,0.271199999999,62.0,1.786,0.103,144.0
235,0.9911,35944.0,0.2694,62.0,1.79599999999,0.091,144.0
236,0.9945,32768.0,0.2748,62.0,1.799,0.096,144.0
237,1.0034,58244.8,0.2748,63.0,1.805,0.103,144.0
238,1.0169,65012.8,0.276299999999,63.0,1.821,0.102,144.0
239,1.019,32184.0,0.2765,63.0,1.827,0.0989999999999,144.0
240,1.016,58113.6,0.2789,64.0,1.823,0.099,144.0
241,1.0219,35884.8,0.280199999999,64.0,1.82300000001,0.11,144.0
242,1.0341,61547.2,0.2824,64.7,1.839,0.104,144.0
243,1.0325,64051.2,0.2844,65.0,1.841,0.103,144.0
244,1.0449,32768.0,0.286699999999,65.0,1.859,0.103,144.0
245,1.047,62737.6,0.2865,66.0,1.865,0.1,144.0
246,1.0488,32763.2,0.2908,66.0,1.869,0.096,144.0
247,1.0664,64334.4,0.2897,66.0,1.881,0.101999999999,144.0
248,1.06330000001,61542.4,0.2934,67.0,1.886,0.098,144.0
249,1.0791,35832.0,0.2931,67.0,1.901,0.097,144.0
250,1.0864,60500.8,0.296,67.7,1.901,0.107,144.0
251,1.09210000001,62102.4,0.2974,68.0,1.92,0.094,144.0
252,1.099,35764.8,0.3003,68.0,1.906,0.119,144.3
253,1.1067,61905.6,0.3021,69.0,1.932,0.102,144.2
254,1.1036,62043.2,0.3045,69.0,1.935,0.1,144.0
255,1.1164,32590.4,0.3028,69.1,1.938,0.11,144.0
256,1.1139,35736.0,0.3073,70.0,1.935,0.113999999999,145.0
257,1.1218,64476.8,0.3081,70.0,1.954,0.101,144.8
258,1.13220000001,61073.6,0.3113,71.0,1.96500000001,0.107,144.800000001
259,1.1309,58065.6,0.3115,71.0,1.965,0.104,144.7
260,1.138,61744.0,0.3144,71.0,1.966,0.114,145.0
261,1.14759999999,61736.0,0.3148,72.0,1.973,0.114,145.0
262,1.1433,61592.0,0.3167,72.0,1.98199999999,0.104,145.0
263,1.16269999999,62166.4,0.3183,73.0,1.99499999999,0.112,145.0
264,1.1664,62011.2,0.32,73.0,2.02,0.099,145.0
265,1.1725,61750.4,0.3224,73.0,2.023,0.101,145.0
266,1.1745,62209.6,0.3228,74.0,2.018,0.109,145.0
267,1.1756,57529.6,0.3266,74.0,2.032,0.103,145.0
268,1.1868,60900.8,0.327999999999,75.0,2.03099999999,0.108,145.0
269,1.1959,64833.6,0.3284,75.0,2.045,0.106,145.0
270,1.2126,35894.4,0.3312,75.0,2.056,0.115,145.0
271,1.19429999999,32622.4,0.3385,76.0,2.055,0.106,145.0
272,1.2104,61916.8,0.3339,76.0,2.074,0.1,145.0
273,1.2232,60977.6,0.335299999999,76.7,2.07500000001,0.109,145.0
274,1.21210000001,35545.6,0.3376,77.0,2.069,0.107,145.0
275,1.2309,61654.4,0.3383,77.0,2.084,0.117,145.0
276,1.2309,60518.4,0.3413,78.0,2.079,0.115999999999,145.0
277,1.2357,35736.0,0.3412,78.0,2.106,0.0990000000001,145.0
278,1.2518,62171.2,0.3407,78.7,2.11500000001,0.108,142.0
279,1.24609999999,64916.8,0.3422,79.0,2.109,0.108,142.0
280,1.2581,32768.0,0.3459,79.0,2.12300000001,0.112,142.0
281,1.2679,64393.6,0.3457,80.0,2.13600000001,0.106000000001,142.0
282,1.2577,61654.4,0.3459,80.0,2.115,0.118,142.0
283,1.2922,64792.0,0.349999999999,81.0,2.149,0.114,142.0
284,1.2831,61955.2,0.3555,81.0,2.169,0.0999999999998,142.0
285,1.283,35702.4,0.3559,81.0,2.159,0.11,142.0
286,1.29599999999,59504.0,0.3569,82.0,2.176,0.103,142.0
287,1.3153,32766.4,0.3586,82.0,2.199,0.104,142.0
288,1.3062,35796.8,0.3645,83.0,2.186,0.116,142.0
289,1.3205,60046.4,0.3636,83.0,2.195,0.116,142.0
290,1.3259,61648.0,0.3642,83.0,2.21599999999,0.102,142.0
291,1.3269,32756.8,0.3671,84.0,2.215,0.109,142.0
292,1.3391,64915.2,0.367600000001,84.0,2.221,0.121,142.0
293,1.3525,61500.8,0.3698,85.0,2.243,0.109,142.0
294,1.35399999999,57881.6,0.3727,85.0,2.263,0.092,142.0
295,1.3667,61745.6,0.373799999999,86.0,2.262,0.111,142.0
296,1.3776,32768.0,0.3763,86.0,2.264,0.119,142.0
297,1.4023,32396.8,0.3774,86.0,2.29,0.111,142.0
298,1.3955,32536.0,0.3877,87.0,2.29599999999,0.104999999999,142.0
299,1.40229999999,32694.4,0.3806,87.0,2.309,0.104,142.0
300,1.4089,32593.6,0.3817,88.0,2.31,0.11,142.0
301,1.4277,32432.0,0.3847,88.0,2.328,0.113,142.0
302,1.4513,32723.2,0.3899,89.0,2.361,0.104,142.0
303,1.4415,62180.8,0.3891,89.0,2.36100000001,0.1,142.0
304,1.4661,62140.8,0.3904,89.0,2.36399999999,0.114,142.0
305,1.4715,58532.8,0.3922,90.0,2.378,0.112,142.0
306,1.4915,62193.6,0.3932,90.0,2.402,0.111,142.0
307,1.4949,35800.0,0.3964,91.0,2.407,0.114,142.0
308,1.5123,32638.4,0.3988,91.0,2.427,0.113,142.0
309,1.5115,62203.2,0.3998,92.0,2.428,0.112,142.0
310,1.53409999999,60944.0,0.4027,92.0,2.451,0.114,142.0
311,1.54619999999,35798.4,0.4047,92.0,2.469,0.11,142.0
312,1.5619,61641.6,0.4059,93.0,2.486,0.111999999999,142.0
313,1.5731,60675.2,0.4108,93.0,2.50000000001,0.116,142.0
314,1.5953,35998.4,0.4133,94.0,2.524,0.113,142.0
315,1.6003,61942.4,0.4173,94.0,2.546,0.101,142.0
316,1.5908,65043.2,0.4138,95.0,2.518,0.115000000001,142.0
317,1.6157,62014.4,0.4169,95.0,2.557,0.109,142.0
318,1.619,65011.2,0.4191,95.3,2.56400000001,0.103,142.0
319,1.6337,62153.6,0.4225,96.0,2.573,0.11,142.0
320,1.6252,35800.0,0.4224,96.0,2.568,0.11,142.0
321,1.6493,56344.0,0.4239,97.0,2.59,0.114,142.0
322,1.6536,32753.6,0.4274,97.0,2.593,0.12,142.0
323,1.6477,62246.4,0.4297,98.0,2.595,0.115,142.0
324,1.666,61398.4,0.4316,98.0,2.611,0.119,142.0
325,1.6688,32768.0,0.4327,99.0,2.616,0.115,142.0
326,1.6859,64129.6,0.434,99.0,2.638,0.109,142.0
327,1.7013,57664.0,0.4357,99.5,2.65299999999,0.116,143.0
328,1.7046,32768.0,0.438600000001,100.0,2.662,0.111,143.0
329,1.7253,32755.2,0.440100000001,100.0,2.666,0.124,143.0
330,1.7297,35788.8,0.4433,101.0,2.68900000001,0.114,143.0
331,1.7314,63665.6,0.4496,101.0,2.707,0.107,143.0
332,1.739,60910.4,0.4494,102.0,2.699,0.119,143.0
333,1.735,58035.2,0.4491,102.0,2.705,0.111,143.0
334,1.7581,62054.4,0.4516,103.0,2.728,0.114,143.0
335,1.7459,62163.2,0.4557,103.0,2.71,0.123,143.0
336,1.7743,62201.6,0.4589,104.0,2.74600000001,0.114,143.0
337,1.7718,62172.8,0.4571,104.0,2.747,0.112,143.0
338,1.7708,56164.8,0.461,104.5,2.746,0.12,143.0
339,1.7883,58073.6,0.4631,105.0,2.773,0.111,143.0
340,1.8031,60692.8,0.4628,105.0,2.783,0.115,143.0
341,1.8038,63265.6,0.4678,106.0,2.78,0.123,143.0
342,1.8153,35785.6,0.4705,106.0,2.793,0.119,143.0
343,1.8398,32768.0,0.472,107.0,2.808,0.125,143.0
344,1.83570000001,32580.8,0.4734,107.0,2.812,0.130000000001,143.0
345,1.8276,57347.2,0.4744,108.0,2.817,0.117,143.0
346,1.8656,64100.8,0.4781,108.0,2.852,0.123,143.0
347,1.87750000001,36028.8,0.4789,109.0,2.872,0.115,143.0
348,1.8732,61961.6,0.4823,109.0,2.852,0.136,143.0
349,1.9035,61633.6,0.4842,110.0,2.90400000001,0.115,143.0
350,1.9759,35960.0,0.4916,110.0,2.973,0.115,144.0
351,1.99849999999,61924.8,0.4916,111.0,2.994,0.125999999999,144.0
352,2.0337,64817.6,0.5523,111.0,3.08,0.14,179.0
353,2.0692,61860.8,0.5534,111.6,3.123,0.136,179.0
354,2.0884,64478.4,0.5562,112.0,3.138,0.137,179.0
355,2.1038,62144.0,0.5599,112.0,3.159,0.14,180.0
356,2.108,65056.0,0.5626,113.0,3.165,0.138,180.0
357,2.1301,62038.4,0.5625,113.0,3.19,0.135,180.0
358,2.1202,35518.4,0.5665,114.0,3.183,0.136,180.0
359,2.1537,60024.0,0.5678,114.0,3.21,0.144,180.0
360,2.1862,32768.0,0.570800000001,115.0,3.24800000001,0.143,181.0
361,2.1714,35884.8,0.5734,115.0,3.233,0.147000000001,181.0
362,2.16129999999,60326.4,0.5763,116.0,3.232,0.134,181.0
363,2.20880000001,61740.8,0.580000000001,116.0,3.282,0.140000000001,181.0
364,2.2117,32747.2,0.5818,117.0,3.289,0.134,181.0
365,2.2118,65040.0,0.5885,117.0,3.282,0.146,182.0
366,2.2085,60497.6,0.5866,118.0,3.281,0.147,182.0
367,2.2357,57094.4,0.5882,118.0,3.31100000001,0.143,182.0
368,2.2168,62070.4,0.5918,119.0,3.291,0.151,182.0
369,2.24219999999,32665.6,0.5957,119.0,3.328,0.141000000001,183.0
370,2.2551,32723.2,0.5976,120.0,3.34,0.144999999999,183.0
371,2.2609,32753.6,0.6019,120.0,3.342,0.151,183.0
372,2.258,36006.4,0.5998,121.0,3.354,0.136,183.0
373,2.2625,35955.2,0.6037,121.0,3.356,0.145000000001,184.0
374,2.275,32747.2,0.6111,122.0,3.36,0.159,184.0
375,2.29489999999,32089.6,0.6099,122.0,3.384,0.157,184.0
376,2.2901,32672.0,0.6127,123.0,3.38299999999,0.154999999999,184.0
377,2.282,62246.4,0.6126,123.0,3.39299999999,0.134,184.0
378,2.3258,56176.0,0.6188,124.0,3.44,0.138999999999,185.0
379,2.3446,60492.8,0.6192,124.0,3.453,0.145,185.0
380,2.3249,64822.4,0.6228,125.0,3.429,0.155,185.0
381,2.35080000001,35926.4,0.6244,125.0,3.45299999999,0.156,185.0
382,2.3628,32665.6,0.6255,126.0,3.478,0.143,186.0
383,2.361,57963.2,0.6305,126.0,3.461,0.152,186.0
384,2.368,64846.4,0.634,127.0,3.482,0.152,186.0
385,2.3892,32531.2,0.6394,127.0,3.515,0.147,186.0
386,2.37989999999,57184.0,0.6411,128.0,3.507,0.15,186.0
387,2.4066,64848.0,0.6442,128.0,3.544,0.142,187.0
388,2.4005,61667.2,0.6456,129.0,3.554,0.131,187.0
389,2.4184,62760.0,0.6478,129.0,3.544,0.155,187.0
390,2.4006,32564.8,0.6498,130.0,3.541,0.141,187.0
391,2.4439,60526.4,0.654,130.0,3.58500000001,0.143,188.0
392,2.4344,32585.6,0.6543,131.0,3.585,0.14,188.0
393,2.4467,63267.2,0.6668,131.0,3.584,0.157,188.0
394,2.4675,61952.0,0.6607,132.0,3.607,0.156,188.0
395,2.4618,35782.4,0.6634,132.0,3.60700000001,0.153999999999,189.0
396,2.4634,57427.2,0.6654,133.0,3.608,0.156,189.0
397,2.4758,32363.2,0.6687,133.0,3.626,0.151,189.0
398,2.43739999999,64971.2,0.672500000001,134.0,3.594,0.149,189.0
399,2.4454,58620.8,0.6733,134.0,3.6,0.155,190.0
400,2.4621,62240.0,0.6753,135.0,3.622,0.15,190.0
401,2.4364,36014.4,0.6812,135.0,3.60200000001,0.152,190.0
402,2.4646,64761.6,0.6913,136.0,3.62800000001,0.15,190.0
403,2.4498,60302.4,0.6832,136.0,3.625,0.139999999999,191.0
404,2.4123,56804.8,0.6872,137.0,3.575,0.16,191.0
405,2.42759999999,61985.6,0.6939,137.0,3.593,0.155,191.0
406,2.4114,32537.6,0.695,138.0,3.589,0.151,191.0
407,2.4166,32681.6,0.6969,138.0,3.589,0.159,192.0
408,2.4207,32763.2,0.6957,139.0,3.593,0.155,192.0
409,2.3934,32665.6,0.7151,139.0,3.596,0.144,192.0
410,2.3955,32694.4,0.7045,140.0,3.569,0.168,192.0
411,2.4065,32200.0,0.7032,140.0,3.58,0.162,192.0
412,2.4128,32766.4,0.7089,141.0,3.601,0.155999999999,193.0
413,2.4199,61766.4,0.7124,141.0,3.612,0.154,193.0
414,2.3965,61928.0,0.711100000001,142.0,3.583,0.161,193.0
415,2.3683,59227.2,0.7232,143.0,3.577,0.153,193.0
416,2.4063,63632.0,0.7219,143.0,3.606,0.157,194.0
417,2.4065,35876.8,0.7321,144.0,3.608,0.16,194.0
418,2.40099999999,32665.6,0.7238,144.0,3.616,0.147,194.0
419,2.4211,62102.4,0.732500000001,145.0,3.62,0.164,194.0
420,2.35860000001,62592.0,0.7299,145.0,3.571,0.154,195.0
421,2.3936,35961.6,0.7362,146.0,3.618,0.148,195.0
422,2.3903,62201.6,0.7406,146.0,3.596,0.17,195.0
423,2.3932,62963.2,0.7426,147.0,3.62,0.149,195.0
424,2.4094,32680.0,0.7485,147.0,3.648,0.146,196.0
425,2.372,57851.2000001,0.750100000001,148.0,3.581,0.179,196.0
426,2.4073,35438.4,0.757099999999,148.0,3.648,0.149,196.0
427,2.3992,61884.8,0.7563,149.0,3.633,0.156,197.0
428,2.384,35806.4,0.7721,149.6,3.624,0.154,197.0
429,2.3698,56110.4,0.7594,150.0,3.593,0.168999999999,197.0
430,2.3771,36030.4,0.7598,151.0,3.609,0.166,197.0
431,2.3752,60289.6,0.766599999999,151.0,3.63299999999,0.148,198.0
432,2.4153,32724.8,0.7696,152.0,3.652,0.168,198.0
433,2.442,64497.6,0.778,152.0,3.702,0.148,198.0
434,2.4355,57747.2,0.777699999999,153.0,3.682,0.168,198.0
435,2.4119,32492.8,0.7823,153.0,3.654,0.176,199.0
436,2.3879,35782.4,0.787,154.0,3.643,0.159,199.0
437,2.4354,61569.6,0.7961,154.0,3.696,0.161,199.0
438,2.4132,61849.6,0.7869,155.0,3.671,0.16,199.0
439,2.46509999999,32716.8,0.7922,155.3,3.727,0.167,200.0
440,2.4258,32761.6,0.796000000001,156.0,3.702,0.155,200.0
441,2.4141,35846.4,0.7961,157.0,3.68400000001,0.158,200.0
442,2.4347,64956.8,0.798,157.0,3.7,0.168000000001,200.0
443,2.4332,64038.4,0.8017,158.0,3.706,0.163,201.0
444,2.4278,61998.4,0.8093,158.0,3.701,0.173,201.0
445,2.4633,60865.6,0.8089,159.0,3.741,0.169,201.0
446,2.4771,61436.8,0.8091,159.0,3.758,0.162,201.0
447,2.4547,61032.0,0.812100000001,160.0,3.739,0.168,202.0
448,2.4542,62678.4,0.819600000001,160.3,3.737,0.17,202.0
449,2.4472,64721.6,0.8204,161.0,3.74,0.161000000001,202.0
450,2.4933,35750.4,0.8204,162.0,3.781,0.170000000001,203.0
451,2.4838,36036.8,0.8231,162.0,3.78200000001,0.16,203.0
452,2.5202,32507.2,0.8319,163.0,3.819,0.169999999999,203.0
453,2.497,61993.6,0.8296,163.0,3.786,0.177,203.0
454,2.5064,58265.6,0.836,164.0,3.807,0.171999999999,204.0
455,2.5503,64948.8,0.8379,164.0,3.85999999999,0.164,204.0
456,2.53909999999,36024.0,0.8585,165.0,3.851,0.172,204.0
457,2.5597,62134.4,0.8429,166.0,3.879,0.163,204.0
458,2.5554,61256.0,0.8519,166.0,3.88099999999,0.162,205.0
459,2.5663,36008.0,0.8497,167.0,3.879,0.174,205.0
460,2.5984,62014.4,0.851299999999,167.0,3.925,0.162,205.0
461,2.5755,64758.4,0.8529,168.0,3.892,0.173999999999,205.0
462,2.57050000001,32736.0,0.8735,168.0,3.896,0.17,206.0
463,2.6106,61313.6,0.8601,169.0,3.937,0.169,206.0
464,2.6107,32262.4,0.8607,170.0,3.937,0.172,206.0
465,2.6128,61857.6,0.8655,170.0,3.94799999999,0.166,207.0
466,2.6296,32768.0,0.8701,171.0,3.968,0.17,207.0
467,2.6436,64851.2,0.872800000001,171.0,3.981,0.170000000001,207.0
468,2.7106,61952.0,0.8866,172.0,4.051,0.16,207.0
469,2.6296,35923.2,0.8806,172.0,3.961,0.186,208.0
470,2.6647,60956.8,0.883,173.0,4.002,0.179,208.0
471,2.639,61734.4,0.895,174.0,3.981,0.178,208.0
472,2.652,36017.6,0.888699999999,174.0,4.004,0.178,208.1
473,2.679,64705.6,0.8943,175.0,4.034,0.177,209.0
474,2.7069,58204.8,0.8946,175.0,4.059,0.178,209.0
475,2.6822,62214.4,0.901,176.0,4.032,0.186,209.0
476,2.7515,32523.2,0.902900000001,176.1,4.117,0.176,210.0
477,2.698,35635.2,0.9057,177.0,4.058,0.182,210.0
478,2.7155,64990.4,0.9092,178.0,4.097,0.162,210.0
479,2.7386,62496.0,0.9332,178.0,4.124,0.165,211.0
480,2.7176,60940.8,0.9183,179.0,4.096,0.173,211.0
481,2.7481,59483.2,0.932699999999,179.0,4.141,0.160000000001,211.0
482,2.7425,58836.8,0.9317,180.0,4.123,0.181,211.0
483,2.76680000001,59003.2,0.9274,181.0,4.133,0.19,212.0
484,2.7754,60065.6,0.9263,181.0,4.174,0.165,212.0
485,2.7852,60737.6,0.9297,182.0,4.18,0.173,212.0
486,2.7764,63777.6,0.9355,182.0,4.167,0.184,213.0
487,2.8364,64753.6,0.9427,183.0,4.219,0.193,213.0
488,2.8053,35652.8,0.940800000001,184.0,4.202,0.181,213.0
489,2.8539,32681.6,0.9432,184.0,4.245,0.188,213.0
490,2.8968,61876.8,0.949,185.0,4.305,0.177,214.0
491,2.8385,59547.2,0.9535,185.0,4.24,0.186,214.0
492,2.8703,64976.0,0.9549,186.0,4.29,0.172,214.0
493,2.84480000001,32564.8,0.9716,186.8,4.262,0.18,215.0
494,2.88320000001,61841.6,0.9611,187.0,4.3,0.179,215.0
495,2.9027,63654.4,0.9664,188.0,4.322,0.186,215.0
496,2.8634,32508.8,0.971299999999,188.0,4.289,0.177000000001,216.0
497,2.91479999999,56974.4,0.971899999999,189.0,4.333,0.188,216.0
498,2.9133,35886.4,0.9817,190.0,4.345,0.182,216.0
499,2.9662,62121.6,0.9783,190.0,4.399,0.183,216.0
500,2.9907,64812.8,0.9976,191.0,4.441,0.178,217.0
501,2.94899999999,61664.0,0.9851,191.0,4.39,0.179,217.0
502,2.9355,64681.6,0.988,192.0,4.379,0.184999999999,217.0
503,2.9483,61926.4,0.989,192.7,4.384,0.185,218.0
504,2.9852,36043.2,1.0003,193.0,4.453,0.173,218.0
505,2.9799,59633.6,0.9988,194.0,4.435,0.183000000001,218.0
506,3.0222,32496.0,0.9995,194.0,4.473,0.189,219.0
507,3.01500000001,35798.4,1.0045,195.0,4.467,0.193,219.0
508,3.0276,59451.2,1.0074,196.0,4.494,0.181,219.0
509,3.0434,61819.2,1.0118,196.0,4.508,0.185,219.0
510,3.04,36030.4,1.0145,197.0,4.512,0.183,220.0
511,3.0453,64984.0,1.019,197.0,4.511,0.194,220.0
512,3.0668,60009.6,1.019,198.0,4.53499999999,0.19,220.0
513,3.0827,61947.1999999,1.0424,199.0,4.544,0.199,221.0
514,3.11019999999,62214.4,1.029,199.0,4.581,0.201000000001,221.0
515,3.15000000001,32632.0,1.0485,200.0,4.627,0.194000000001,221.0
516,3.1333,36036.8,1.0522,200.9,4.61699999999,0.193,222.0
517,3.1322,35760.0,1.0458,201.0,4.638,0.173,222.0
518,3.1383,36001.6,1.0481,202.0,4.639,0.183,222.0
519,3.16700000001,35881.6,1.0451,202.0,4.665,0.186,223.0
520,3.1412,35716.8,1.0524,203.0,4.645,0.186,223.0
521,3.2168,35848.0,1.05270000001,204.0,4.717,0.19,223.0
522,3.1938,32747.2,1.0564,204.0,4.71399999999,0.174000000001,224.0
523,3.2025,32348.8,1.0654,205.0,4.716,0.187,224.0
524,3.1947,61892.8,1.0681,205.299999999,4.71099999999,0.189,225.0
525,3.2082,65108.8,1.0695,206.0,4.723,0.196,226.0
526,3.20829999999,60998.4,1.07229999999,207.0,4.713,0.205,227.0
527,3.2473,57614.4,1.0762,207.0,4.772,0.191,227.0
528,3.2388,64984.0,1.1072,208.0,4.77399999999,0.189,228.0
529,3.2683,32724.8,1.0839,209.0,4.814,0.180000000001,229.0
530,3.2309,61491.2,1.0877,209.0,4.764,0.196,229.0
531,3.1764,59144.0,1.1078,210.0,4.695,0.195,230.0
532,3.2789,62244.8,1.09579999999,210.7,4.828,0.185000000001,226.0
533,3.2524,60561.6,1.0997,211.0,4.791,0.198,226.0
534,3.2919,32747.2,1.1051,212.0,4.84799999999,0.188,226.1
535,3.319,56270.4,1.1059,212.0,4.863,0.198,227.0
536,3.3326,35908.8,1.1068,213.0,4.892,0.188,227.0
537,3.3182,62104.0,1.1119,214.0,4.868,0.199,227.0
538,3.30180000001,35880.0,1.11039999999,214.0,4.856,0.194,227.0
539,3.3262,52867.2,1.1198,215.0,4.88,0.204,227.0
540,3.3434,35972.8,1.2486,216.0,4.996,0.241,313.0
541,3.2927,60356.8,1.2529,216.0,4.96,0.23,313.0
542,3.2894,32723.2,1.2659,217.0,4.938,0.252,314.0
543,3.3346,64899.2,1.25909999999,218.0,5.011,0.231,314.0
544,3.3648,58064.0,1.2624,218.0,5.046,0.221,314.0
545,3.38290000001,32531.2,1.2656,219.0,5.05099999999,0.241,315.0
546,3.36160000001,36044.8,1.2689,219.7,5.048,0.228,315.0
547,3.3764,62657.6,1.2704,220.0,5.05,0.24,315.0
548,3.3795,57771.2,1.2746,221.0,5.071,0.23,316.0
549,3.4209,62217.6,1.2809,221.0,5.088,0.24,316.0
550,3.4132,32100.8,1.2837,222.0,5.095,0.244,316.0
551,3.4764,35950.4,1.3033,223.0,5.193,0.224,317.0
552,3.4059,35784.0,1.2933,223.1,5.08500000001,0.259,317.0
553,3.4528,65056.0,1.2965,224.0,5.152,0.242,319.0
554,3.5039,64686.4,1.2948,225.0,5.218,0.227,319.0
555,3.4795,63283.2,1.311,225.0,5.201,0.234,319.0
556,3.5066,63724.8,1.3149,226.0,5.235,0.235,320.0
557,3.4846,64449.6,1.3128,227.0,5.214,0.229000000001,320.0
558,3.5344,64668.8,1.3202,227.0,5.254,0.246000000001,320.0
559,3.5849,35787.2,1.3155,228.0,5.317,0.231,321.0
560,3.5403,35950.4,1.316,229.0,5.258,0.240999999999,321.0
561,3.5589,32203.2,1.3203,229.0,5.287,0.237,321.0
562,3.5487,61516.8,1.3274,230.0,5.276,0.246,322.0
563,3.5643,57246.4,1.3292,231.0,5.293,0.249000000001,322.0
564,3.5528,63377.6,1.3387,231.0,5.295,0.244,322.0
565,3.57609999999,35900.8,1.3405,232.0,5.309,0.253,323.0
566,3.5987,32710.4,1.343,233.0,5.332,0.257,323.0
567,3.5865,58832.0,1.3495,233.0,5.343,0.242,323.0
568,3.6872,64944.0,1.3486,234.0,5.438,0.245,324.0
569,3.65149999999,32609.6,1.35950000001,235.0,5.4,0.256,324.0
570,3.7012,60988.8,1.3582,235.0,5.46499999999,0.24,325.0
571,3.687,36016.0,1.3619,236.0,5.447,0.248,325.0
572,3.69239999999,56251.2,1.3631,237.0,5.449,0.256999999999,325.0
573,3.7013,35830.4,1.3713,237.0,5.459,0.255,326.0
574,3.7558,62206.4,1.3728,238.0,5.536,0.24,326.0
575,3.7521,35748.8,1.3787,239.0,5.538,0.24,326.0
576,3.8155,57169.6,1.3786,239.0,5.601,0.237,327.0
577,3.7738,32768.0,1.3831,240.0,5.53700000001,0.266,327.0
578,3.7711,61675.2,1.3873,241.0,5.555,0.252,327.4
579,3.7701,62180.8,1.3981,241.0,5.564,0.249,328.0
580,3.826,35940.8,1.4048,242.0,5.61800000001,0.259000000001,328.0
581,3.8524,60865.6,1.42920000001,243.0,5.661,0.252,329.0
582,3.8895,61916.8,1.4078,243.0,5.67500000001,0.269,329.0
583,3.8874,32710.4,1.411,244.0,5.682,0.265,329.0
584,3.8715,64846.4,1.4175,245.0,5.688,0.249,330.0
585,3.91069999999,60864.0,1.419,245.0,5.72,0.257,330.0
586,3.9489,56648.0,1.424,246.0,5.771,0.249,330.0
587,3.9609,61505.6,1.4274,247.0,5.79,0.249,331.0
588,3.9732,32758.4,1.4278,247.1,5.795,0.255,331.0
589,4.0276,32523.2,1.4342,248.0,5.86,0.249,332.0
590,3.99649999999,36032.0,1.4364,249.0,5.83099999999,0.250000000001,332.0
591,3.9996,36019.2,1.4432,249.299999999,5.83,0.256,332.0
592,4.061,36033.6,1.4538,250.0,5.899,0.256,333.0
593,4.0805,36038.4,1.4505,251.0,5.92099999999,0.259,333.0
594,4.12579999999,32768.0,1.4546,252.0,5.95199999999,0.276,333.0
595,4.1714,32723.2,1.461,252.0,6.022,0.260999999999,334.0
596,4.1666,32710.4,1.4634,253.0,6.021,0.258,334.0
597,4.168,62108.8,1.4678,254.0,6.011,0.271,335.0
598,4.28930000001,56883.2,1.4758,254.0,6.16,0.253,335.0
599,4.1928,60777.6,1.4735,255.0,6.041,0.274,335.0
600,4.2383,64561.6,1.489,256.0,6.126,0.248,336.0
601,4.094,32766.4,1.4846,256.0,5.957,0.267,336.0
602,4.271,62009.6,1.4844,257.0,6.134,0.266,336.3
603,4.3652,60980.8,1.4954,258.0,6.25,0.259,337.0
604,4.3032,35480.0,1.494,258.2,6.201,0.244,337.0
605,4.3543,62230.4,1.49799999999,259.0,6.235,0.265,338.0
606,4.3912,61228.8,1.4995,260.0,6.278,0.26,338.0
607,4.4505,36022.4,1.5247,261.0,6.34,0.268,338.0
608,4.4475,56200.0,1.5126,261.0,6.334,0.274,339.0
609,4.49100000001,35857.6,1.51739999999,262.0,6.389,0.265,339.0
610,4.4969,61907.2,1.535,263.0,6.408,0.259,340.0
611,4.595,35787.2,1.5231,263.0,6.506,0.26,340.0
612,4.5884,62216.0,1.53,264.0,6.497,0.268,340.0
613,4.59810000001,35852.8,1.5353,265.0,6.519,0.262,341.0
614,4.6238,59364.8,1.5366,265.1,6.535,0.271000000001,341.0
615,4.6767,32601.6,1.5424,266.0,6.605,0.262999999999,342.0
616,4.7373,64987.2,1.5447,267.0,6.66999999999,0.262,342.0
617,4.7994,57795.2,1.5498,268.0,6.737,0.259,342.0
618,4.7845,32496.0,1.5501,268.0,6.731,0.253,343.0
619,4.826,35899.2,1.5549,269.0,6.76,0.266,343.0
620,4.8779,61217.6,1.5642,270.0,6.815,0.275,343.0
621,4.9023,65131.2,1.5674,270.1,6.836,0.28,344.0
622,4.9134,62121.6000001,1.572,271.0,6.871,0.26,344.0
623,4.9881,32710.4,1.5748,272.0,6.94599999999,0.264,345.0
624,5.0391,35974.4,1.5821,273.0,7.015,0.252,345.0
625,5.1256,65048.0,1.5809,273.0,7.08,0.274,345.9
626,5.0394,64017.6,1.584,274.0,6.99999999999,0.273,346.0
627,5.0946,61841.6,1.5926,275.0,7.063,0.271,346.0
628,5.1116,61168.0,1.6007,275.1,7.085,0.274,347.0
629,5.1384,61729.6,1.6007,276.0,7.116,0.272,347.0
630,5.182,62363.2,1.6076,277.0,7.159,0.275,347.5
631,5.2157,63911.9999999,1.61130000001,278.0,7.21,0.266,348.0
632,5.2053,65008.0,1.62549999999,278.0,7.187,0.284,348.0
633,5.2151,35772.7999999,1.61849999999,279.0,7.221,0.261,349.0
634,5.2999,32747.2,1.6498,280.0,7.3,0.271,349.0
635,5.237,32702.4000001,1.647,281.0,7.25199999999,0.26,349.800000001
636,5.34,61816.0,1.6282,281.0,7.347,0.268,350.0
637,5.2915,61528.0,1.6371,282.0,7.3,0.269,350.0
638,5.3588,35766.4,1.6371,283.0,7.362,0.281,351.0
639,5.387,32579.2,1.6485,283.0,7.401,0.281999999999,351.0
640,5.4028,65430.4,1.6483,284.0,7.432,0.262,351.2
641,5.3829,64865.6,1.6608,285.0,7.412,0.278,352.0
642,5.3915,32710.4,1.674,286.0,7.425,0.269,352.0
643,5.4636,56910.4,1.65699999999,286.0,7.504,0.263,353.0
644,5.4632,35790.4,1.6634,287.0,7.508,0.267,353.0
645,5.5025,61846.4,1.6736,288.0,7.549,0.277,353.4
646,5.5181,64728.0,1.6936,288.3,7.574,0.273,354.0
647,5.4438,61910.4,1.69630000001,289.0,7.491,0.276000000001,354.0
648,5.5388,64920.0,1.6972,290.0,7.583,0.286,355.0
649,5.7477,53680.0,1.5054,291.0,7.645,0.256,355.0
650,5.5088,62134.4,1.6823,291.199999999,7.566,0.275,355.9
651,5.6659,35976.0,1.6841,292.0,7.717,0.280000000001,356.0
652,5.6203,35822.4000001,1.69089999999,293.0,7.68,0.284,356.0
653,5.6143,59131.2,1.6929,294.0,7.675,0.282,357.0
654,5.6162,35779.2,1.6971,294.199999999,7.706,0.255,357.0
655,5.6729,61635.2000001,1.7091,295.0,7.756,0.275,357.5
656,5.5754,61361.6,1.7122,296.0,7.65,0.285,358.0
657,5.6061,63142.4,1.732,297.0,7.692,0.274,358.0
658,5.6654,60860.8,1.7529,297.0,7.78,0.273,359.0
659,5.7435,65054.4,1.7329,298.0,7.844,0.274,359.0
660,5.7668,61228.8,1.7412,299.0,7.875,0.268,360.0
661,5.8393,62161.6,1.7276,300.0,7.927,0.287000000001,360.0
662,5.7198,32691.2,1.7373,300.2,7.823,0.284,360.0
663,5.8327,62150.3999999,1.7477,301.0,7.95000000001,0.269000000001,361.0
664,5.7539,61793.6,1.743,302.0,7.865,0.279,361.0
665,5.8362,35884.8,1.7496,303.0,7.95,0.285999999999,362.0
666,5.87970000001,61609.6,1.7559,303.0,8.007,0.276,362.0
667,5.84,65232.0,1.7607,304.0,7.981,0.27,363.0
668,5.8019,56689.6,1.7575,305.0,7.931,0.276,363.0
669,5.8912,61651.2,1.7679,306.0,8.023,0.287,363.0
670,5.9287,62123.2,1.772,306.0,8.059,0.29,364.0
671,5.9255,61790.4,1.7794,307.0,8.07099999999,0.287,364.0
672,5.9353,63761.6,1.7799,308.0,8.089,0.276,365.0
673,5.9798,35878.4,1.7994,309.0,8.134,0.284,365.0
674,5.9192,61891.2,1.78790000001,309.2,8.089,0.268,366.0
675,6.0463,57990.4,1.79169999999,310.0,8.201,0.285,366.0
676,6.0,35684.8,1.79410000001,311.0,8.144,0.298,366.1
677,5.95260000001,64836.8,1.8121,312.0,8.13,0.275,367.0
678,6.0191,57859.2,1.802,312.5,8.176,0.292,367.0
679,6.1273,32648.0,1.8138,313.0,8.318,0.273,368.0
680,6.5057,48915.2,1.8515,314.0,8.72800000001,0.293,368.0
681,6.208,62348.8,1.8485,315.0,8.409,0.31,369.0
682,6.2616,39105.6,1.8599,316.0,8.486,0.298000000001,369.0
683,6.1136,35307.2,1.8697,316.0,8.315,0.291,370.0
684,6.1063,55560.0,1.84919999999,317.0,8.29599999999,0.312000000001,370.0
685,6.2398,35270.4,1.858,318.0,8.443,0.306,370.0
686,6.1892,65099.2,1.859,319.0,8.406,0.295,371.0
687,6.2251,32708.7999999,1.8649,319.0,8.452,0.289,371.0
688,6.2601,35993.6,1.8763,320.0,8.476,0.306,372.0
689,6.2933,52235.2,1.8681,321.0,8.509,0.302,372.0
690,6.2078,42136.0,1.8871,322.0,8.422,0.307,373.0
691,6.3213,32704.0,1.8723,323.0,8.526,0.316,373.0
692,6.368,62504.0,1.88359999999,323.0,8.6,0.299,374.0
693,6.45299999999,53428.8,1.8831,324.0,8.682,0.302,374.0
694,6.4138,35878.4,1.8971,325.0,8.64199999999,0.318000000001,374.0
695,6.3293,61473.6,1.89530000001,326.0,8.568,0.302,375.0
696,6.3753,53766.4,1.8991,326.0,8.63,0.292,375.0
697,6.3812,32624.0,1.9074,327.0,8.62499999999,0.311,376.0
698,6.4995,63320.0,1.9082,328.0,8.759,0.293,376.0
699,6.4678,32486.4,1.9113,329.0,8.737,0.291,377.0
700,6.5052,59928.0,1.9156,329.9,8.77,0.297,377.0
701,6.58640000001,59856.0,1.9161,330.0,8.845,0.308,378.0
702,6.7324,62094.4,1.9284,331.0,8.993,0.318,378.0
703,6.7049,35048.0,1.9291,332.0,8.98,0.303000000001,378.9
704,7.297,32744.0,1.9335,333.0,9.584,0.295,379.0
705,7.31209999999,61745.6,1.9451,333.399999999,9.60600000001,0.296,379.0
706,7.75999999999,42785.6,2.17230000001,334.0,10.146,0.314,380.0
707,7.5054,60195.2,1.9676,335.0,9.802,0.319,380.0
708,7.6497,63625.5999999,1.961,336.0,9.938,0.322,381.0
709,7.7202,32550.4,1.9693,337.0,10.015,0.324,381.0
710,7.8525,32696.0,1.9791,337.1,10.171,0.307,382.0
711,7.8944,35116.8,2.0082,338.0,10.2209999999,0.307,382.0
712,7.92989999999,32739.2,1.98080000001,339.0,10.244,0.316,383.0
713,7.96399999999,62771.2,1.9862,340.0,10.286,0.304,383.0
714,8.1369,45504.0,1.9848,341.0,10.456,0.315,383.0
715,8.2023,61404.8,1.9903,341.0,10.5240000001,0.319,384.0
716,8.2601,63494.4,2.0256,342.0,10.6,0.316000000001,384.0
717,8.241,52326.4,2.0427,343.0,10.623,0.328,385.0
718,8.2858,56804.8,2.0279,344.0,10.631,0.313,385.0
719,8.3187,62118.4,2.0221,345.0,10.679,0.315000000001,386.0
720,8.3364,35076.8,2.0641,345.0,10.688,0.323,386.0
721,8.5135,61801.6,2.1211,346.0,10.961,0.329,387.0
722,8.5916,61945.6,2.0757,347.0,11.017,0.327,387.0
723,8.4689,48950.4,2.0911,348.0,10.895,0.321,388.0
724,8.469,52352.0,2.0819,349.0,10.876,0.307,388.0
725,8.3364,60086.4,2.088,349.1,10.739,0.313,389.0
726,8.51510000001,61398.4,2.0876,350.0,10.95,0.323,389.0
727,8.5038,32723.2,2.1137,351.0,10.971,0.312,389.0
728,8.47150000001,64990.4,2.0938,352.0,10.8880000001,0.334,390.0
729,8.6285,59158.4,2.1207,353.0,11.086,0.336,390.0
730,8.7211,61748.8,2.1198,353.0,11.155,0.338999999999,391.0
731,8.5133,32508.8,2.0949,354.0,10.925,0.339,391.0
732,8.5229,35886.4,2.0805,355.0,10.927,0.329,392.0
733,8.4729,64828.8,2.0908,356.0,10.882,0.328,392.0
734,8.5663,61347.2,2.0865,357.0,10.962,0.342,393.0
735,8.6096,58841.6,2.1054,357.8,11.035,0.342,394.0
736,8.7941,65521.6,2.1956,358.0,11.316,0.324,395.0
737,8.7487,65102.4,2.12719999999,359.0,11.202,0.33,396.0
738,8.6356,61913.6,2.1567,360.0,11.088,0.327,397.0
739,8.6953,61952.0,2.1175,361.0,11.112,0.351,398.0
740,8.67810000001,64980.8,2.121,362.0,11.126,0.324,399.0
741,8.6556,61777.6,2.1418,362.0,11.092,0.341,400.0
742,8.7362,65136.0,2.1347,363.0,11.173,0.348,401.0
743,8.7354,65368.0,2.1505,364.0,11.203,0.341,402.0
744,8.8197,36000.0,2.163,365.0,11.303,0.337,403.0
745,8.83150000001,62296.0,2.1623,366.0,11.326,0.328,397.1
746,8.8606,63518.4,2.1764,367.0,11.361,0.325,398.0
747,8.7772,42128.0,2.18199999999,367.1,11.291,0.325,398.0
748,8.932,63312.0,2.1851,368.0,11.431,0.343,398.0
749,9.04380000001,64035.2,2.2032,369.0,11.544,0.35,398.0
750,8.9514,43508.8,2.1884,370.0,11.457,0.34,398.0
751,9.1262,64145.6,2.2155,371.0,11.673,0.329,398.0
752,9.0283,58716.8000001,2.20060000001,371.9,11.552,0.337000000001,398.0
753,9.096,64393.6,2.238,372.0,11.685,0.316,398.0
754,8.9437,65043.2,2.2562,373.0,11.52,0.346,398.0
755,9.2115,32657.6,2.2855,374.0,11.803,0.373,398.0
756,9.0534,55272.0,2.2832,375.0,11.644,0.335,398.0
757,9.21540000001,64169.6,2.2716,376.0,11.803,0.346,398.0
758,9.0622,42504.0,2.2526,376.8,11.627,0.341,398.0
759,9.1066,52110.4,2.2526,377.0,11.701,0.325,398.0
760,9.23,62001.6,2.2757,378.0,11.836,0.341,398.2
761,9.22640000001,60872.0,2.2984,379.0,11.859,0.335,399.0
762,9.3366,32552.0,2.2838,380.0,11.929,0.351,399.0
763,9.186,35977.6,2.25559999999,381.0,11.763,0.334,399.0
764,9.3436,58278.4000001,2.2775,382.0,11.947,0.337,399.0
765,9.1331,59374.4,2.2516,382.0,11.708,0.333,399.0
766,9.26779999999,51891.2000001,2.2486,383.0,11.831,0.339,399.0
767,9.2327,52300.8,2.2904,384.0,11.845,0.338,399.0
768,9.2255,58564.8,2.2857,385.0,11.8340000001,0.333,399.0
769,9.5479,55561.6,2.38199999999,386.0,12.269,0.344,399.0
770,9.3071,62230.4,2.3203,387.0,11.931,0.362,399.0
771,9.58010000001,54555.2,2.3687,387.2,12.261,0.365,399.0
772,9.4294,61228.8,2.3337,388.0,12.111,0.327,399.0
773,9.5113,35985.6000001,2.3505,389.0,12.178,0.359,399.199999999
774,9.4421,54880.0,2.3396,390.0,12.114,0.338,399.3
775,9.53070000001,52164.8,2.338,391.0,12.181,0.352,400.0
776,9.48319999999,55881.6,2.37,392.0,12.174,0.342,400.0
777,9.7857,57150.4,2.3953,393.0,12.497,0.363,400.0
778,9.6782,65292.8,2.3739,393.0,12.388,0.333,400.0
779,9.5198,61883.2,2.386,394.0,12.216,0.349,400.0
780,9.78460000001,53262.4,2.4519,395.0,12.569,0.373,400.0
781,9.70360000001,58809.6,2.4261,396.0,12.439,0.327,400.0
782,9.62470000001,35740.8,2.4004,397.0,12.353,0.334,400.0
783,9.7289,61939.2,2.4513,398.0,12.5020000001,0.364,400.0
784,9.7201,58785.6,2.3966,399.0,12.442,0.337,400.0
785,10.0191000001,63489.6,2.542,399.2,12.8869999999,0.386,400.3
786,9.97859999999,65427.2,2.4866,400.0,12.807,0.368,400.2
787,10.3607,65427.2,2.5737,401.0,13.263,0.368,401.0
788,10.642,35832.0,2.617,402.0,13.573,0.386,401.0
789,10.5028,62120.0,2.6295,403.0,13.487,0.381,401.0
790,9.88970000003,55742.4,2.4651,404.0,12.663,0.359,401.0
791,10.2679,59416.0,2.56,405.0,13.174,0.359,401.0
792,10.1365,45540.8,2.48730000001,405.2,12.9240000001,0.373,401.0
793,10.0304,60736.0,2.4905,406.0,12.825,0.37,401.0
794,9.8919,60606.4,2.4826,407.0,12.696,0.367,401.0
795,9.99180000004,65320.0,2.5448,408.0,12.86,0.358,401.0
796,9.95230000002,65339.2,2.5343,409.0,12.802,0.353999999999,401.0
797,9.90869999999,36019.2,2.5528,410.0,12.794,0.368,401.0
798,9.5105,35977.6,2.5069,411.0,12.346,0.342,401.0
799,9.6618,64321.6,2.5564,412.0,12.527,0.367,401.800000001
800,9.4411,58102.4,2.54950000001,412.3,12.308,0.382,402.0
801,9.57870000001,61321.6,2.5141,413.0,12.394,0.371,402.0
802,9.6229,57731.2,2.5263,414.0,12.474,0.357,402.0
803,9.539,32291.1999999,2.499,415.0,12.35,0.358,402.0
804,9.536,58531.2,2.5756,416.0,12.42,0.373,402.0
805,9.4458,65387.2,2.565,417.0,12.328,0.363999999999,402.0
806,9.3775,57422.4,2.5289,418.0,12.231,0.354,402.0
807,9.329,65040.0,2.53379999999,419.0,12.163,0.361,402.0
808,9.3435,63249.6,2.5768,419.0,12.25,0.357,402.0
809,9.2698,48544.0,2.7694,420.0,12.3109999999,0.373,402.0
810,9.1762,62486.4,2.7291,421.0,12.185,0.372,402.0
811,9.4057,58699.2,2.786,422.0,12.4799999999,0.391,402.0
812,9.6279,32651.2,2.8207,423.0,12.712,0.411,402.9
813,9.30750000001,57163.2,2.80329999999,424.0,12.376,0.39,403.0
814,9.2155,65176.0,2.8138,425.0,12.303,0.383,403.0
815,9.3348,35985.6,2.8849,426.0,12.5,0.397,403.0
816,9.0643,37265.6,2.77,427.0,12.095,0.383,403.0
817,8.8477,50774.3999999,2.7503,427.0,11.859,0.388,403.0
818,8.8324,38987.2,2.7518,428.0,11.83,0.399,403.0
819,9.0726,59198.4,2.8157,429.0,12.1589999999,0.389,403.0
820,8.8964,61916.8,2.77300000001,430.0,11.928,0.389,403.0
821,8.7109,58464.0,2.7759,431.0,11.747,0.379999999999,403.0
822,8.8793,65291.2,2.7931,432.0,11.9299999999,0.385,403.0
823,8.8244,65075.2,2.7802,433.0,11.862,0.383,403.0
824,8.6419,37480.0,2.7842,434.0,11.6770000001,0.398,403.0
825,8.6077,45428.8,2.7713,434.9,11.639,0.379,403.0
826,8.5869,49073.6,2.7857,435.0,11.625,0.382,403.6
827,8.5949,45983.9999999,2.7868,436.0,11.639,0.384,404.0
828,8.68830000001,60358.4,2.7847,437.0,11.735,0.38,404.0
829,8.5257,59270.4,2.7979,438.0,11.576,0.387999999999,404.0
830,8.545,65190.4,2.7988,439.0,11.5999999999,0.384999999999,404.0
831,8.4957,35942.4,2.8896,440.0,11.657,0.377000000001,404.0
832,8.5139,61467.2,2.8178,441.0,11.567,0.408,404.0
833,8.4787,60713.6,2.834,442.0,11.568,0.389999999999,404.0
834,8.313,62987.2,2.8811,443.0,11.454,0.386,404.0
835,8.7068,62056.0,2.9383,443.800000001,11.89,0.41,404.0
836,8.7432,35913.6,2.9997,444.2,11.965,0.398,404.0
837,8.6615,61708.8,2.9534,445.0,11.7,0.409,404.0
838,8.4049,54712.0,2.9542,446.0,11.616,0.393,404.1
839,8.4272,61616.0,2.8885,447.0,11.558,0.403,405.0
840,8.3026,65376.0000001,2.8778,448.0,11.436,0.389,405.0
841,8.3198,58748.7999999,2.9028,449.0,11.46,0.406,405.0
842,8.3532,59432.0,2.8976,450.0,11.483,0.41,405.0
843,8.3235,64083.2,2.9129,451.0,11.497,0.39,405.0
844,8.3586,60408.0,2.9157,452.0,11.511,0.404,405.0
845,8.2432,55617.6,2.92239999999,453.0,11.417,0.389000000001,405.0
846,8.1612,58839.9999999,2.9077,454.0,11.292,0.418,405.0
847,8.2063,61630.4,2.9289,454.1,11.389,0.388,406.0
848,8.1452,64974.4,2.9959,455.0,11.3849999999,0.397,407.0
849,8.1638,61731.2,2.9854,456.0,11.391,0.405,408.0
850,8.2103,58193.6,2.9384,457.0,11.38,0.409,409.0
851,8.1846,63710.4,2.9574,458.0,11.367,0.421,410.0
852,8.1155,62547.2,2.951,459.0,11.304,0.399999999999,411.0
853,8.0679,61240.0,2.95949999999,460.0,11.2840000001,0.382,412.0
854,7.9736,32747.2,2.9597,461.0,11.176,0.395000000001,413.0
855,8.0482,32692.8,2.9698,462.0,11.249,0.409,414.0
856,8.0815,58984.0,2.9666,463.0,11.278,0.409,415.0
857,8.1231,36016.0,2.9898,464.0,11.364,0.387,416.0
858,8.0154,32364.8,2.9938,465.0,11.2379999999,0.407,417.0
859,7.8453,37916.8000001,3.0159,466.0,11.084,0.412000000001,418.0
860,8.0574,49014.4,2.9996,466.1,11.289,0.414,419.0
861,8.1435,32454.4,3.0171,467.0,11.394,0.405000000001,420.0
862,8.06840000001,61060.8,3.0296,468.0,11.3400000001,0.398,421.0
863,7.8693,38577.6,3.033,469.0,11.111,0.442,422.0
864,7.90529999999,65192.0,3.0356,470.0,11.166,0.417,423.0
865,7.955,65363.2,3.0588,471.0,11.213,0.438,424.0
866,7.9319,57464.0,3.0583,472.0,11.215,0.413,425.0
867,7.8788,34982.4,3.0504,473.0,11.139,0.433,426.0
868,7.94069999999,52766.4,3.0622,474.0,11.212,0.428,427.0
869,7.899,65411.2,3.0646,475.0,11.179,0.418,428.0
870,7.8864,43340.8,3.0742,476.0,11.163,0.431,429.0
871,8.0667,63654.4,3.0776,477.0,11.372,0.418,430.0
872,7.9565,64420.8,3.0917,478.0,11.265,0.397,431.0
873,7.8553,35542.4,3.0832,479.0,11.15,0.435000000001,432.0
874,7.9333,61961.6,3.0835,479.7,11.233,0.427,433.0
875,7.8658,61436.8,3.1106,480.1,11.171,0.439,434.0
876,7.8303,32755.2,3.0959,481.0,11.151,0.417,434.199999999
877,7.86830000001,60296.0,3.1112,482.0,11.196,0.429,435.3
878,7.9695,44425.5999999,3.11549999999,483.0,11.298,0.431000000001,436.0
879,7.8567,62049.6,3.1622,484.0,11.224,0.442,437.4
880,7.99809999999,58566.4,3.16029999999,485.0,11.356,0.442999999999,438.1
881,7.8134,65419.2,3.14609999999,486.0,11.165,0.441,439.0
882,7.9423,64574.4,3.1348,487.0,11.281,0.442,440.0
883,7.9237,35187.2,3.1625,488.0,11.295,0.441,441.0
884,7.8658,59521.6,3.1671,489.0,11.236,0.441,442.0
885,8.0023,42259.2,3.2157,490.0,11.424,0.441,443.0
886,8.10009999999,62107.2,3.3144,491.0,11.637,0.445,444.0
887,8.2916,61387.2,3.3042,492.0,11.806,0.455,445.0
888,7.9408,61944.0,3.2874,493.0,11.424,0.473999999999,446.0
889,8.1341,62096.0,3.27140000001,494.0,11.607,0.46,447.0
890,8.2632,59566.4,3.3353,495.0,11.807,0.464,448.0
891,8.3172,53790.4,3.3104,496.0,11.833,0.466,449.0
892,8.1287,59144.0,3.3171,497.0,11.646,0.467,450.0
893,8.3835,61398.4,3.3725,498.0,11.94,0.484,451.0
894,7.90149999999,57953.6,3.3016,498.4,11.394,0.475000000001,452.0
895,8.3609,61227.2,3.3594,499.0,11.935,0.472000000001,453.0
896,8.6787,32636.8,3.4558,500.0,12.298,0.491,454.0
897,8.3837,41390.4,3.4481,501.0,12.012,0.499,455.0
898,8.3573,61636.8,3.4406,502.0,11.974,0.496,456.0
899,8.0106,64974.4,3.3157,503.0,11.513,0.462,457.0
900,8.3028,32736.0,3.4311,504.0,11.878,0.513,458.0
901,8.1972,39062.4,3.4519,505.0,11.839,0.473,459.0
902,8.1078,65236.7999999,3.43690000001,506.0,11.72,0.482,460.0
903,8.2024,32473.6,3.4201,507.0,11.799,0.484,461.0
904,8.2861,44561.6,3.4429,508.0,11.887,0.492,462.0
905,8.24529999999,57907.2,3.4149,509.0,11.831,0.487,463.3
906,8.2913,62020.8,3.4038,510.0,11.881,0.476,464.0
907,8.3065,60723.2,3.3913,511.0,11.8650000001,0.494,465.0
908,8.133,64996.8,3.3744,512.0,11.702,0.457,466.5
909,8.1958,61851.2,3.389,513.0,11.769,0.465,468.0
910,8.3152,60263.9999999,3.3935,514.0,11.9,0.465,469.0
911,8.0062,53729.6000001,3.399,515.0,11.572,0.487,470.0
912,8.2817,32760.0,3.3987,516.0,11.8629999999,0.477,471.0
913,8.3446,60760.0,3.422,517.0,11.94,0.474,472.0
914,8.4585,32750.4,3.4726,518.0,12.128,0.467999999999,473.0
915,8.6735,62712.0,3.5674,519.0,12.43,0.491,474.0
916,8.5095,62148.8,3.58230000001,520.0,12.241,0.507,475.0
917,8.55810000001,58958.4,3.6002,521.0,12.3349999999,0.493,469.0
918,8.5056,35139.2,3.5412,522.0,12.223,0.494,469.0
919,8.3548,58380.8,3.4672,523.0,12.0059999999,0.477,470.0
920,8.7145,61953.6,3.5389,524.0,12.421,0.498,470.0
921,8.6393,47235.2,3.50209999999,525.0,12.317,0.496,471.0
922,8.607,54984.0,3.4069,526.0,12.25,0.453,471.0
923,8.74050000001,61225.6,3.408,527.0,12.395,0.452,472.0
924,8.71059999999,64649.6,3.417,528.0,12.375,0.462000000001,472.0
925,8.84929999999,64631.9999999,3.65670000001,529.0,12.506,0.43,473.0
926,8.6593,35278.4,3.4317,530.0,12.287,0.463,473.0
927,9.0364,61742.4,3.5765,531.0,12.889,0.461,474.0
928,9.181,59488.0,3.5362,532.0,12.933,0.485,474.0
929,9.4474,48956.8,3.7299,533.0,13.415,0.513,475.0
930,9.88470000001,63328.0,3.9214,534.0,13.997,0.547,475.0
931,10.065,64918.4,3.8554,535.0,14.189,0.535,476.0
932,10.0186,38846.4,3.8922,536.0,14.156,0.541,477.0
933,10.0642,64614.4,3.9171,537.0,14.195,0.543,477.0
934,9.86439999998,55766.4,3.9031,538.0,13.987,0.544,477.9
935,10.3394,32758.4,3.8996,539.0,14.437,0.551,478.0
936,9.9514,58838.3999999,3.9876,540.0,14.143,0.548,479.0
937,9.8514,32699.2,3.85660000001,541.0,13.936,0.517,479.0
938,10.0787,47921.6,3.9484,541.7,14.277,0.526,480.0
939,10.0402,35979.2,3.8878,542.8,14.199,0.502,480.0
940,9.8258,58868.8,3.8766,543.6,13.907,0.523,481.0
941,9.49,60936.0,3.6183,544.4,13.344,0.481,481.0
942,9.5978,55662.3999999,3.7068,545.6,13.5559999999,0.492,482.0
943,9.6297,61012.8,3.65660000001,546.700000001,13.519,0.492,482.9
944,8.9538,38473.6,3.482,547.9,12.668,0.446,483.0
945,9.029,60748.8,3.4651,548.3,12.719,0.461,484.0
946,8.9286,48740.8,3.477,549.8,12.6429999999,0.449,484.0
947,9.0912,60316.8,3.4695,550.7,12.78,0.469,485.0
948,8.9019,55272.0,3.4616,552.0,12.604,0.455,485.0
949,8.9901,35992.0,3.4524,553.0,12.681,0.459,486.0
950,8.9067,34880.0,3.4726,554.0,12.6469999999,0.429,486.0
951,9.0982,35921.6,3.5126,555.0,12.861,0.451000000001,487.0
952,9.6884,32475.2000001,3.7682,556.0,13.7019999999,0.493,487.0
953,9.6178,58838.4,3.7344,557.0,13.603,0.505,488.0
954,9.4423,42835.2,3.79860000001,558.0,13.4710000001,0.508,488.3
955,9.9313,62096.0,3.796,559.0,13.9580000001,0.500000000001,489.0
956,9.6635,63979.2,3.8161,560.0,13.679,0.506,490.0
957,9.4378,55648.0,3.73239999999,561.0,13.3940000001,0.482,490.0
958,10.1236000001,53254.4,3.8175,562.0,14.193,0.513000000001,491.0
959,9.7513,35521.6,3.7617,563.0,13.77,0.49,491.0
960,9.91500000001,32763.2,3.833,564.0,13.96,0.528,492.0
961,9.9117,57838.4,3.8467,565.0,13.954,0.524,492.0
962,9.91249999998,60020.8,3.7891,566.0,13.951,0.508,493.0
963,10.1875,64758.4,3.8569,567.0,14.239,0.506,494.0
964,10.0858,32737.6,3.871,568.0,14.1590000001,0.5,494.0
965,10.1642,62099.2,3.9496,569.0,14.245,0.548,495.0
966,10.236,65320.0,3.919,570.0,14.383,0.531,495.0
967,9.61120000001,60152.0,3.74370000001,571.0,13.587,0.482,496.0
968,9.8283,32739.2,3.837,572.0,13.826,0.512,496.0
969,9.9098,32766.4,3.7817,573.0,13.889,0.51,497.0
970,9.7929,60102.4,3.81999999999,574.0,13.78,0.519999999999,498.0
971,9.7183,35438.4,3.7831,575.0,13.734,0.479,498.0
972,9.582,32768.0,3.709,576.0,13.535,0.483000000001,499.0
973,9.91099999995,60680.0,3.863,577.0,13.945,0.484,499.0
974,9.8471,32753.6,3.8142,578.0,13.874,0.501,500.0
975,10.3211,58934.4,3.9175,579.0,14.493,0.518,500.0
976,10.261,54251.2,4.0974,580.0,14.52,0.517,501.0
977,10.2633999999,61960.0,3.9182,581.0,14.422,0.519,501.0
978,10.1458,32724.8,3.8514,582.0,14.17,0.510999999999,502.0
979,9.7806,39035.2,3.7673,583.0,13.705,0.493,503.0
980,10.4178,61328.0,3.9092,584.0,14.435,0.539,503.0
981,10.262,63449.6,3.9459,585.0,14.387,0.498,504.0
982,10.2214,47243.2,4.0017,586.0,14.433,0.528000000001,504.0
983,10.3958,45600.0,3.9912,587.0,14.6509999999,0.502,505.0
984,10.4008,58712.0,3.9955,588.0,14.62,0.507,505.5
985,10.5028999999,35932.8,4.0162,589.0,14.651,0.516,506.0
986,10.2299,38905.6,4.0181,590.0,14.465,0.514,507.0
987,10.474,32710.4,4.0132,591.3,14.609,0.522,507.0
988,10.3988000001,56961.6,3.9911,592.0,14.576,0.539,508.0
989,10.3165,56492.8,3.9549,594.0,14.4580000001,0.499,508.1
990,10.4717,35969.6000001,4.0269,595.0,14.698,0.518,509.0
991,10.3656,53895.9999999,4.0153,596.0,14.57,0.494,510.0
992,10.7334,65316.7999999,4.0197,597.0,14.913,0.514,510.3
993,10.4474,65324.8,4.0051,598.0,14.566,0.515,511.0
994,10.7266,48417.6,4.2056,599.0,15.113,0.519,511.5
995,10.5868,32441.6,4.1284,600.0,14.928,0.514,512.0
996,10.7871,61788.8,4.1216,601.0,15.1230000001,0.512,513.0
997,10.6526,62238.4,4.0456,602.0,14.922,0.528999999999,513.0
998,10.6087,65062.4,4.1071,603.0,14.921,0.537,514.0
999,10.6300999999,58817.6,4.1819,604.0,14.98,0.536000000001,515.0
1000,10.4845,42089.6,4.1626,605.0,14.838,0.515,515.0
1001,10.7461000001,48550.3999999,4.1513,606.0,15.043,0.549,516.0
1002,10.507,32726.4,4.139,607.0,14.85,0.533,516.0
1003,10.3712,40961.6,4.00609999999,608.0,14.619,0.51,517.0
1004,10.2178,64632.0,3.8745,609.0,14.301,0.495,517.1
1005,10.021,60545.6,3.8631,610.0,14.0599999999,0.477,518.0
1006,9.8834,35982.4,3.8809,611.2,13.961,0.472,519.0
1007,10.3945,39273.6,3.9972,612.3,14.558,0.522,519.0
1008,10.0514,62147.2,3.88829999999,613.8,14.162,0.471,520.0
1009,10.1101,41867.2,3.9616,615.0,14.27,0.494,520.0
1010,10.3387,64974.4,3.9211,616.0,14.49,0.483,521.0
1011,10.3933,62905.6,3.9702,617.0,14.594,0.486999999999,522.0
1012,10.1224,57812.8,4.13109999999,618.0,14.412,0.534,522.0
1013,10.5565,64723.2,4.0704,619.0,14.853,0.495,523.0
1014,10.3828,64372.8000001,4.042,620.0,14.58,0.519,523.9
1015,10.2519,35080.0,4.01620000001,621.0,14.457,0.508,524.0
1016,10.081,65403.2,4.04679999999,622.0,14.289,0.5,525.0
1017,10.2404,61699.2,4.0578,623.0,14.432,0.506,525.0
1018,10.3502,62115.2,4.0026,624.0,14.567,0.49,526.0
1019,10.4848,45300.8,4.098,625.0,14.787,0.519,526.0
1020,10.4075,64110.4,3.9847,626.0,14.591,0.522,527.0
1021,10.6511,61782.4,4.1144,627.0,14.973,0.512,528.0
1022,10.753,32768.0,4.1344,628.1,15.088,0.524,528.0
1023,10.6865,65302.4,4.4125,630.0,15.154,0.564,547.0
1024,10.5112,59187.2,4.3759,631.0,14.976,0.579,575.0
1025,10.8635,32644.8,4.5293,632.0,15.49,0.604,576.0
1026,11.2933,48348.8000001,4.68960000001,633.0,16.042,0.629,577.0
1027,10.9307,50228.8,4.52420000001,634.0,15.576,0.569,554.5
1028,11.2596,59776.0,4.738,635.0,16.097,0.612,579.0
1029,11.2539,35787.2,4.8395,636.0,16.1269999999,0.692,685.0
1030,11.065,39144.0,4.86519999999,637.0,15.991,0.658,686.0
1031,11.4468,62088.0,4.6835,638.0,16.225,0.63,582.0
1032,11.6669,61473.6,4.6433,639.0,16.389,0.653,583.0
1033,11.3107999999,38494.3999999,4.8538,640.0,16.204,0.677,689.0
1034,11.3897,64668.8,4.8223,641.0,16.285,0.653,690.7
1035,11.3612,45603.2,4.7185,642.399999999,16.1599999999,0.626,586.0
1036,11.5846,55632.0,4.7053,644.0,16.3220000001,0.646,587.0
1037,11.4559999999,32475.2,4.6687,645.0,16.201,0.62,588.0
1038,11.3467,32339.2,4.7517,646.0,16.168,0.612,589.0
1039,11.4258,57204.8,4.7519,647.0,16.272,0.611,590.0
1040,11.4508,61928.0,4.7206,648.0,16.274,0.636,591.0
1041,11.1693,32753.6,4.65809999999,649.0,15.884,0.61,592.0
1042,11.3879,32668.8,4.7546,650.0,16.215,0.59,550.6
1043,11.4036,63497.6,4.8637,651.0,16.234,0.652,650.5
1044,11.6619,55504.0,4.8512,652.0,16.563,0.648,641.8
1045,11.6289,61280.0,4.633,653.0,16.369,0.616,552.8
1046,11.676,57888.0,4.9784,654.0,16.657,0.739000000001,705.0
1047,11.3178,63772.8,4.9127,655.6,16.152,0.712,706.0
1048,11.5989,35552.0,4.9549,657.0,16.625,0.673,707.3
1049,11.7668,57166.4,5.0019,658.0,16.7419999999,0.710000000001,709.0
1050,11.8393,42115.2,5.01110000001,659.0,16.835,0.743,710.0
1051,11.9214,54297.6,5.0753,660.0,16.93,0.731,711.0
1052,11.7325,49080.0,5.1001,661.0,16.762,0.757,712.0
1053,11.793,41126.4,4.9998,662.0,16.7940000001,0.701,714.0
1054,12.4479,58521.6,5.1635,663.0,17.595,0.711,715.0
1055,11.9361,65337.6,5.1354,664.0,16.9879999999,0.744,716.0
1056,12.1618,65105.6,5.0961,665.0,17.188,0.742,717.0
1057,11.5161,35955.2,4.96,666.5,16.488,0.692000000001,718.1
1058,11.2537,61732.8,4.9475,668.0,16.156,0.669,720.0
1059,10.9911,61350.4,4.9309,669.0,15.896,0.673,721.0
1060,11.4095,32710.4,4.9184,670.0,16.331,0.68,722.0
1061,11.4211,65411.2,4.972,671.0,16.302,0.669,723.3
1062,11.356,61783.9999999,4.9,672.0,16.267,0.674,717.0
1063,11.2852,56721.6,4.9882,673.0,16.19,0.664,718.0
1064,11.3925,35456.0,4.87810000001,674.0,16.288,0.684,719.0
1065,11.1149999999,55539.2,4.97569999999,675.0,16.022,0.678,720.0
1066,11.4949,35667.2,4.9265,676.6,16.338,0.702,722.0
1067,11.4428,62795.2,4.9424,678.0,16.4140000001,0.655,723.0
1068,11.369,35607.9999999,5.0477,679.0,16.283,0.657,724.0
1069,11.2809000001,45440.0,5.0236,680.0,16.274,0.659,725.0
1070,11.2177,41716.8,4.9728,681.0,16.183,0.688,727.0
1071,11.5099,41364.8,5.0127,682.0,16.468,0.682,728.0
1072,11.5116,54695.9999999,5.0455,683.0,16.5,0.689,729.0
1073,11.507,57974.4,4.9822,684.0,16.4650000001,0.694,730.0
1074,11.4276,60843.2,5.0323,685.0,16.406,0.707,732.0
1075,11.5029,39080.0,4.985,686.9,16.494,0.697000000001,733.0
1076,11.3871,59180.8,5.0191,688.0,16.391,0.702,734.0
1077,11.5557,51916.8,5.0044,689.0,16.571,0.697,735.0
1078,11.7062,40817.6,4.99989999999,690.0,16.711,0.702,736.2
1079,11.6495,58985.6,5.00790000001,691.0,16.685,0.682999999999,738.0
1080,11.607,32744.0,5.0227,692.0,16.628,0.704,739.0
1081,11.5725,35931.2,5.0393,693.0,16.604,0.715,740.0
1082,11.4033,32742.3999999,5.05779999999,694.2,16.463,0.708,741.9
1083,11.5444,62694.4,5.0586,695.7,16.62,0.7,743.0
1084,11.6437,45568.0,5.0608,697.0,16.689,0.717,744.0
1085,11.6434,59944.0,5.0823,698.0,16.719,0.711,745.0
1086,11.5142,65184.0,5.0911,699.0,16.603,0.712,747.0
1087,11.4278,58398.4,5.1007,700.0,16.554,0.681,748.0
1088,11.616,34513.6,5.1001,701.0,16.729,0.697,749.0
1089,11.4959,62212.8,5.1372,702.0,16.6420000001,0.704,750.0
1090,11.6621,59208.0,5.1363,703.0,16.782,0.722,751.2
1091,11.5311,61420.8000001,5.1264,705.0,16.635,0.73,753.0
1092,11.6856,61244.8,5.1303,706.0,16.808,0.714,754.0
1093,11.6334,45489.6,5.1452,707.0,16.776,0.707,755.1
1094,11.7645999999,55419.2,5.1559,708.0,16.934,0.692,757.0
1095,11.8021,58243.2,5.158,709.0,16.962,0.705000000001,758.0
1096,11.6997,52214.4,5.16940000001,710.0,16.8710000001,0.708,759.0
1097,11.7756,35867.2,5.1766,711.0,16.928,0.732,760.9
1098,11.5292,35057.6,5.1807,713.0,16.716,0.697,762.0
1099,11.6842,35980.7999999,5.2002,714.0,16.892,0.697,763.4
1100,11.9472,61484.8,5.2264,715.0,17.17,0.707,768.0
1101,11.8437,36036.8,5.2287,716.0,17.0650000001,0.709,769.0
1102,11.7983,64867.2,5.2557,717.0,17.029,0.734,770.0
1103,11.7763,60217.6,5.247,718.0,16.9989999999,0.728,772.0
1104,11.9167,59425.6,5.2639,719.1,17.158,0.728,773.0
1105,11.7312999999,32710.4,5.27730000001,721.0,16.968,0.743,774.0
1106,12.0413,61632.0,5.3036,722.0,17.337,0.713,776.0
1107,12.112,63716.8,5.303,723.0,17.389,0.731999999999,777.0
1108,11.997,32595.2,5.30350000001,724.0,17.256,0.757,778.0
1109,12.1741,65299.2,5.3375,725.0,17.5029999999,0.722,779.0
1110,12.1884,65496.0,5.3181,726.0,17.479,0.729,781.0
1111,12.3285,65120.0,5.3426,727.0,17.632,0.742,782.0
1112,12.0956,61056.0,5.36469999999,729.0,17.411,0.758,783.0
1113,12.3097,32307.2,5.3355,730.0,17.628,0.726,784.1
1114,12.3349,32638.4,5.3617,731.0,17.682,0.73,786.0
1115,12.1804,56035.2,5.36549999999,732.0,17.528,0.723,787.0
1116,12.2369,32734.4,5.3997,733.0,17.6,0.745,788.0
1117,12.2092,35619.2,5.4079,734.0,17.582,0.744,790.0
1118,12.4356,58235.2,5.2058,736.0,17.63,0.711,668.0
1119,12.3746,35880.0,5.2129,737.0,17.602,0.685,671.0
1120,12.2645,57193.6,5.2763,738.0,17.542,0.695,695.0
1121,12.3663,63548.8,5.2403,739.0,17.528,0.711,671.0
1122,12.0666,35563.2,5.23790000001,740.0,17.315,0.691,672.0
1123,12.3538,62944.0,5.2534,741.0,17.612,0.698,673.0
1124,12.4455,35976.0,5.2742,742.9,17.728,0.692999999999,674.0
1125,12.6599999999,35988.8,5.3703,744.0,18.011,0.716,675.0
1126,12.5235,32278.4,5.3204,745.0,17.856,0.683,676.0
1127,12.5916,62140.8,5.3549,746.0,17.994,0.654,677.0
1128,12.7642,35916.8,5.3649,747.0,18.129,0.701,679.0
1129,12.7885,62816.0,5.3862,748.0,18.192,0.686,680.0
1130,12.6894,35867.2,5.3776,749.8,18.075,0.689999999999,681.0
1131,12.7253,35723.2,5.5652,751.0,18.226,0.769,808.0
1132,12.9746,65496.0,5.50680000001,752.0,18.478,0.72,711.0
1133,12.7432,35993.6,5.3772,753.0,18.129,0.701,684.0
1134,12.7878,62216.0,5.3972,754.0,18.181,0.703,685.0
1135,12.8791,35622.4,5.36640000001,755.1,18.251,0.691,686.0
1136,12.9141,35657.6,5.3679,757.0,18.282,0.693,687.0
1137,12.9339,61568.0,5.4176,758.0,18.3330000001,0.718,717.0
1138,12.9768,60049.6,5.4339,759.0,18.402,0.709,719.0
1139,13.0945,58836.8,5.3976,760.0,18.467,0.726,691.0
1140,12.8977,61243.2,5.3994,761.0,18.2940000001,0.704999999999,692.0
1141,12.8342999999,32465.6,5.4376,762.2,18.253,0.723,693.0
1142,13.1199,62544.0,5.4695,764.0,18.559,0.723,694.0
1143,13.0403,62115.2,5.4391,765.0,18.441,0.7,695.0
1144,13.0703,65009.6,5.4573,766.0,18.502,0.716,696.0
1145,13.0273,65452.8,5.4243,767.0,18.458,0.701,707.0
1146,13.2973,61916.8,5.6221,768.0,18.861,0.771,836.0
1147,13.3064,60736.0,5.44120000001,769.4,18.729,0.706,710.0
1148,13.2022,32724.8,5.43300000001,771.0,18.623,0.712,711.0
1149,13.1738,60193.6,5.6324,772.0,18.74,0.773,840.0
1150,13.4394,35726.4,5.6424,773.0,19.02,0.768,841.0
1151,13.4276,64798.4,5.6549,774.0,19.041,0.754,843.0
1152,13.4144,32732.8,5.4429,775.2,18.853,0.71,715.0
1153,13.5578,64731.2,5.6854,777.0,19.185,0.768,845.0
1154,13.7374,64982.4,5.67040000001,778.0,19.375,0.746,838.8
1155,13.8521,32726.4,5.6905,779.0,19.494,0.755,848.0
1156,13.6984999999,64646.4,5.7357,780.0,19.371,0.776,849.0
1157,13.6324,32744.0,5.7989,781.1,19.332,0.77,851.0
1158,13.6293,35976.0,5.8447,783.0,19.362,0.747,852.0
1159,14.1732,61982.4,5.8151,784.0,19.865,0.794,853.0
1160,14.1853,58785.6,5.8096,785.0,19.871,0.796,855.0
1161,14.0913,61948.8,5.9073,786.0,19.806,0.785,856.0
1162,14.1804,65438.4,5.8012,787.0,19.901,0.755,857.0
1163,14.1873,32726.4,5.8758,789.0,19.901,0.792,859.0
1164,14.2934,65083.2,5.8647,790.0,20.054,0.781,860.0
1165,14.2596999999,62148.8,5.8139,791.0,20.031,0.764,861.0
1166,14.4069,65363.2,5.8269,792.0,20.1699999999,0.779,863.0
1167,14.3833,32592.0,5.8379,793.0,20.182,0.75,864.0
1168,14.3983,32510.4,5.8161,795.0,20.168,0.755,866.0
1169,14.4541,60640.0,5.8348,796.0,20.231,0.771,858.0
1170,14.5911,35774.4,5.85159999999,797.0,20.3529999999,0.801,868.0
1171,14.6002000001,36033.6,5.8662,798.0,20.423,0.755,870.0
1172,14.3353000001,60934.4,5.8715,799.1,20.133,0.783,871.0
1173,14.6032,35977.6,5.9585,801.0,20.532,0.744999999999,872.0
1174,14.8501000001,62201.6,5.9346,802.0,20.721,0.778,874.0
1175,14.8472,35988.8,5.8847,803.0,20.679,0.765,875.0
1176,14.7303,62912.0,5.94450000001,804.0,20.588,0.801,876.0
1177,15.0543,35710.4,5.9105,805.4,20.904,0.776,878.0
1178,14.9561,63865.6,5.9525,807.0,20.813,0.809000000001,879.0
1179,15.2264,64272.0,5.96029999999,808.0,21.146,0.753,872.3
1180,15.1875,64950.4,5.9559,809.0,21.087,0.767,882.0
1181,15.2829,61969.6,5.9507,810.0,21.189,0.764,883.0
1182,15.2878,58868.8,5.9673,811.9,21.204,0.768,884.9
1183,15.5701000001,32492.8,5.97499999999,813.0,21.445,0.814,886.0
1184,15.1715,65078.4,5.9902,814.0,21.077,0.801,887.0
1185,15.5518,35971.2,6.0164,815.0,21.498,0.782,889.0
1186,15.1641,32755.2,6.0083,816.199999999,21.124,0.762,890.0
1187,15.7611,35118.4,6.0349,818.0,21.712,0.798,891.1
1188,15.8025,60377.6,6.0325,819.0,21.738,0.811,893.0
1189,15.7598,32755.2,6.0672,820.0,21.706,0.773,894.0
1190,15.7979999999,58249.6,6.0719,821.0,21.786,0.8,896.0
1191,15.5715,35728.0,6.0887,822.9,21.59,0.781000000001,897.0
1192,16.0842,62168.0,6.1098,824.0,22.1180000001,0.794,898.0
1193,15.7332,35668.8,6.101,825.0,21.756,0.794,900.0
1194,16.1915,35606.4,6.1729,826.0,22.263,0.818,901.0
1195,16.1560000001,64908.8,6.1481,827.0,22.227,0.788,903.0
1196,15.8735999999,64750.4,6.1458,829.0,21.921,0.815,904.0
1197,16.3308999999,65347.2,6.14669999999,830.0,22.368,0.821,905.0
1198,16.121,62840.0000001,6.1845,831.0,22.22,0.804000000001,907.0
1199,16.6846,64724.8,6.19769999999,832.0,22.803,0.794,908.0
1200,16.6102,65518.4,6.1614,834.0,22.693,0.793999999999,910.0
1201,16.8145,65292.8,6.157,835.0,22.893,0.794,911.0
1202,16.6334,64526.4,6.2032,836.0,22.763,0.797999999999,912.0
1203,17.4036,58547.2,6.4973,837.0,23.7670000001,0.865,914.0
1204,17.4497,61436.7999999,6.3909,838.5,23.691,0.869,915.0
1205,17.0077,62185.5999999,6.207,840.0,23.083,0.815,917.0
1206,17.7719,64932.8,6.5176,841.0,24.052,0.901,918.0
1207,18.2221,35676.8,6.50220000001,842.0,24.548,0.898,919.0
1208,18.1483,62118.4,6.5335,843.199999999,24.493,0.922,921.0
1209,18.221,64934.4,6.4956,845.0,24.565,0.889,922.0
1210,17.9077,65416.0,6.5733,846.0,24.317,0.904,924.0
1211,19.0559,61689.6,6.7158,847.0,25.561,0.953,925.0
1212,19.3661,35523.2,6.7883,848.2,25.966,0.925,926.0
1213,19.5398,61947.2,6.8058,850.0,26.198,0.921,928.0
1214,19.8204,62228.8,6.8313,851.0,26.382,0.909,929.0
1215,19.1205,63289.6,6.6041,852.0,25.549,0.921,931.0
1216,17.6186000001,58400.0,6.3562,853.1,23.832,0.853,932.0
1217,17.1441,65006.4,6.1609,855.0,23.1560000001,0.833,933.9
1218,17.3676,56694.4,6.1518,856.0,23.372,0.832,935.0
1219,17.5753,35980.8,6.1394,857.0,23.557,0.836,936.0
1220,17.7134000001,62043.2,6.1319,858.0,23.722,0.802,938.0
1221,17.8083999999,64732.8,6.1802,860.0,23.872,0.802,939.0
1222,18.5645000001,64777.6,6.36540000001,861.0,24.781,0.847,941.0
1223,19.9128,61488.0,6.8761,862.0,26.516,0.948,942.0
1224,20.0225,65256.0,6.7764,863.0,26.568,0.913,943.0
1225,19.6973,42595.2,6.6101,865.0,26.106,0.929,945.0
1226,19.17,63726.4,6.673,866.0,25.843,0.877,946.0
1227,18.7617,64963.2,6.4974,867.0,24.978,0.879000000001,948.0
1228,19.0624,60308.8,6.4877,868.1,25.3,0.889,949.0
1267,22.698,32768,6.749,854,29.24,0.84,989
1283,22.523,56496,6.781,873,29.14,0.82,1012
1304,22.043,65152,7.091,901,28.95,0.83,1044
1315,24.393,32640,7.181,914,31.24,0.97,1060
1320,21.166,58352,7.063,921,28.01,0.86,1063
1349,25.288,65264,7.317,958,32.31,0.94,1066
1358,24.878,32544,7.607,970,32.40,0.90,1067
1407,36.083,65408,7.879,1036,43.61,1.00,1074
1416,36.978,65456,8.059,1048,44.69,1.00,1075
1468,38.244,65184,9.551,1121,47.14,1.28,1305
1471,39.623,65168,10.127,1126,48.80,1.52,1310
1479,37.460,32768,9.763,1137,46.49,1.27,1324
1508,39.176,64960,9.999,1179,48.45,1.36,1373
1517,40.753,57088,10.198,1192,50.17,1.40,1389
1521,41.192,60448,11.268,1198,50.69,1.42,1396
1551,41.569,65536,10.274,1243,51.22,1.31,1078
1578,43.985,65280,10.367,1283,53.67,1.31,1120
1640,38.964,65152,12.591,1379,50.49,1.74,1415
1665,33.817,65456,12.225,1419,45.08,1.63,1419
1666,37.236,65104,13.809,1421,49.65,1.63,1419
1698,31.573,65440,13.018,1472,43.35,1.63,1424
1730,28.777,32528,13.727,1524,41.15,1.75,1429
1763,29.453,65264,13.998,1579,41.98,1.79,1434
1796,26.094,65328,13.976,1637,38.73,1.74,1437
1801,29.048,65056,14.126,1644,41.93,1.69,1437
1901,31.259,56912,15.588,1821,45.21,1.81,1585


==> csvs/c-100-lt-30.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (MB)","User time (s)","System time (s)","Memory (MB)"
30,0.096,32704,.028,4,0.71,0.07,120
31,0.097,65264,.025,4,0.69,0.08,120
34,0.103333333333,65072.0,0.0233333333333,4.0,0.72,0.0633333333333,120.0
35,0.110,64816,.026,5,0.71,0.08,120
36,0.109,32768,.022,5,0.69,0.07,120
37,0.107,58384,.029,5,0.70,0.07,121
38,0.110625000001,32400.0,0.0265,5.0,0.73,0.07375,121.0
39,0.122833333333,65264.0,0.0268333333333,5.0,0.715,0.0833333333333,121.0
40,0.118285714286,64528.0,0.0245714285714,5.0,0.74,0.0742857142857,121.0
41,0.12,32272.0,0.0248,5.0,0.73,0.072,121.0
42,0.118857142857,58640.0,0.0292857142857,6.0,0.705714285714,0.0728571428571,121.0
43,0.123166666667,32704.0,0.0313333333333,6.0,0.71,0.0716666666667,121.0
44,0.125111111111,65216.0,0.029,6.0,0.721111111111,0.0777777777778,121.888888889
45,0.125375,64703.9999999,0.029375,6.0,0.721875,0.07375,122.0
46,0.132374999999,64896.0,0.030875,6.0,0.75125,0.0775000000001,122.0
47,0.130857142858,63513.1428571,0.0322857142858,6.0,0.735714285714,0.0738095238095,122.0
48,0.134533333334,32649.6000001,0.0328000000001,6.0,0.746,0.0726666666666,122.0
49,0.137117647059,60509.1764706,0.0305294117647,7.0,0.734705882353,0.0723529411764,122.0
50,0.136615384615,32768.0,0.0325384615385,7.0,0.726923076923,0.0746153846154,122.0
51,0.143090909091,58068.3636364,0.0306363636364,7.0,0.758181818182,0.0754545454545,122.545454545
52,0.146650000001,32736.0,0.033,7.0,0.763999999999,0.0780000000001,123.0
53,0.149333333333,56394.6666666,0.0355833333334,7.0,0.751666666667,0.0758333333333,123.0
54,0.149307692306,32615.3846154,0.0354615384616,7.0,0.761538461538,0.0746153846154,123.0
55,0.151900000001,55515.1999999,0.03485,7.0,0.760499999999,0.0785,123.0
56,0.1538,32070.4,0.0342,8.0,0.745,0.073,123.0
57,0.157714285714,55412.5714285,0.0355714285715,8.0,0.758571428571,0.0685714285715,123.0
58,0.160583333333,32329.3333333,0.0378333333333,8.0,0.761666666666,0.0708333333333,123.750000001
59,0.1625,56050.6666667,0.0383333333334,8.0,0.776666666667,0.0775,124.0
60,0.164,32731.4285714,0.0375714285714,8.0,0.767142857143,0.0814285714285,124.0
61,0.169923076923,57479.3846154,0.0383846153847,8.0,0.789230769231,0.0761538461539,124.0
62,0.168,32768.0,0.0402,8.0,0.792,0.084,124.0
63,0.1717,56964.8,0.0415,9.0,0.767,0.079,124.1
64,0.172333333333,32720.0,0.0405,9.0,0.791666666667,0.075,124.166666667
65,0.18,62656.0,0.0445,9.0,0.84,0.07,125.0
66,0.191333333333,32592.0,0.0423333333333,9.0,0.86,0.0766666666667,125.0
67,0.1855,64944.0,0.046,9.0,0.805,0.085,125.0
69,0.181,32160,.045,10,0.76,0.08,125
71,0.194,64576,.046,10,0.79,0.08,126
73,0.202,32736,.050,11,0.79,0.08,126
75,0.225,32672,.044,11,0.84,0.07,127
78,0.215,32768,.078,12,0.84,0.08,137
80,0.234,55728,.080,12,0.87,0.07,137
82,0.228,58128,.089,12,0.86,0.08,138
83,0.2515,32656.0,0.1,12.0,0.91,0.075,138.0
84,0.246,65472,.086,12,0.88,0.10,138
85,0.237,57424,.079,13,0.86,0.08,138
86,0.244,32544,.082,13,0.90,0.06,138
88,0.2554,59878.4,0.0864,13.0,0.888,0.09,138.0
89,0.251,32496,.096,13,0.89,0.09,138
90,0.253,32544,.091,14,0.92,0.05,138
91,0.25,61264.0,0.088,14.0,0.89,0.075,138.0
92,0.26325,63800.0,0.09025,14.0,0.93,0.0725,138.0
93,0.273,40824.0,0.0935,14.0,0.93,0.085,138.0
95,0.277,63760.0,0.0946666666667,15.0,0.936666666667,0.0833333333333,138.0
96,0.290333333333,32586.6666667,0.0986666666667,15.0,0.966666666667,0.0966666666667,138.0
97,0.272333333333,32282.6666667,0.094,15.0,0.903333333333,0.09,138.0
98,0.2916,57302.4,0.0984,15.0,0.984,0.096,138.0
99,0.309,62288,.106,15,1.04,0.10,138
100,0.2836,45811.2,0.0964,15.0,0.922,0.092,138.0
101,0.108,32432,.048,7,0.74,0.05,123
102,0.120666666667,43338.6666667,0.0496666666667,7.0,0.75,0.0733333333333,123.0
103,0.1175,64088.0,0.0495,7.0,0.73,0.085,123.0
104,0.115,61096.0,0.052,7.0,0.72,0.095,123.0
105,0.115,57292.0,0.05425,8.0,0.735,0.085,123.0
106,0.125,32768.0,0.0545,8.0,0.755,0.085,123.0
107,0.125,40756.0,0.0555,8.0,0.775,0.08,123.75
109,0.1195,55952.0,0.056,8.0,0.735,0.085,124.0
111,0.124,32608,.056,8,0.73,0.09,124
112,0.1295,32096.0,0.0605,8.0,0.775,0.075,124.0
113,0.129,65248.0,0.059,8.0,0.755,0.105,124.0
114,0.13375,54416.0,0.0575,9.0,0.7475,0.0875,124.0
115,0.1276,65225.6,0.0592,9.0,0.73,0.088,124.2
116,0.149,65536,.062,9,0.76,0.11,125
117,0.1265,47352.0,0.0595,9.0,0.72,0.095,125.0
118,0.1315,32720.0,0.061,9.0,0.755,0.07,125.0
119,0.130333333333,32752.0,0.0626666666667,9.0,0.78,0.0733333333333,125.0
121,0.1355,32768.0,0.068,10.0,0.75,0.08,125.0
122,0.13675,50568.0,0.06425,10.0,0.7625,0.0725,125.25
123,0.143,65520,.068,10,0.80,0.06,126
124,0.143,65208.0,0.0675,10.0,0.8,0.07,126.0
125,0.14,32504.0,0.067,10.0,0.77,0.08,126.0
126,0.146333333333,57392.0,0.0666666666667,10.0,0.763333333333,0.0833333333333,126.0
127,0.154,32768,.071,10,0.82,0.07,126
128,0.152,65344,.073,11,0.79,0.09,126
129,0.153,62440.0,0.07,11.0,0.755,0.095,126.5
132,0.193,61456,.076,11,0.78,0.12,143
134,0.16175,38976.0,0.108,11.0,0.8125,0.09,143.25
135,0.175,32320,.111,12,0.84,0.10,144
136,0.17,32760.0,0.111,12.0,0.84,0.1,144.0
137,0.175,32728.0,0.119,12.0,0.89,0.09,144.0
140,0.187,32496.0,0.123,12.0,0.89,0.105,144.0
141,0.1745,32432.0,0.114,12.0,0.83,0.085,144.0
142,0.208,32128,.124,13,0.95,0.08,144
143,0.1855,48824.0,0.1175,13.0,0.925,0.08,144.0
145,0.1865,43573.3333333,0.120333333333,13.0,0.863333333333,0.0833333333333,145.0
147,0.2075,43944.0,0.129,13.0,0.915,0.095,145.0
148,0.194,32032,.122,14,0.84,0.11,145
149,0.199166666667,43565.3333333,0.125,14.0,0.888333333333,0.0816666666667,145.0
150,0.201,48880.0,0.1235,14.0,0.87,0.09,145.0
151,0.198,65232,.125,14,0.87,0.08,145
152,0.203,62944,.128,14,0.88,0.08,145
153,0.209,58112,.128,14,0.83,0.14,145
154,0.2215,65256.0,0.1305,15.0,0.935,0.09,145.0
155,0.2175,62248.0,0.13,15.0,0.875,0.115,145.0
156,0.214,32688,.128,15,0.86,0.11,145
157,0.221,47088.0,0.134,15.0,0.94,0.07,145.0
158,0.215,62912.0,0.131,15.0,0.9,0.08,145.0
159,0.223,32416,.133,15,0.88,0.10,145
160,0.224,65328,.133,16,0.88,0.12,145
161,0.223666666667,32560.0,0.137333333333,16.0,0.923333333333,0.0666666666667,145.0
164,0.237333333333,51936.0,0.140333333333,16.0,0.936666666667,0.0866666666667,145.0
165,0.238,65488,.138,16,0.97,0.07,145
167,0.2435,32488.0,0.1465,17.0,0.91,0.115,145.0
169,0.269,32768,.145,17,0.99,0.07,145
170,0.256666666667,60549.3333333,0.153666666667,17.0,0.966666666667,0.0966666666667,145.0
172,0.285,32704,.145,18,0.99,0.08,145
173,0.2885,46852.0,0.164,18.0,1.02,0.1025,144.25
177,0.3325,49008.0,0.1505,19.0,0.985,0.09,143.5
179,0.288,61308.8,0.1546,19.0,0.988,0.09,145.0
180,0.317,64848,.180,19,1.12,0.08,145
181,0.297333333333,54421.3333333,0.159333333333,19.0,1.02,0.0966666666667,144.0
182,0.292,65440,.158,20,1.00,0.08,145
183,0.3125,48768.0,0.1775,20.0,1.095,0.1,145.0
184,0.312,32752,.165,20,1.03,0.10,145
185,0.3,32768.0,0.1575,20.0,0.98,0.115,143.5
186,0.302,59400.0,0.1635,20.0,1.01,0.095,145.0
187,0.329666666667,64048.0,0.179,20.3333333333,1.13333333333,0.103333333333,143.666666667
188,0.308333333333,43509.3333333,0.170333333333,21.0,1.05,0.0966666666667,145.0
190,0.329666666667,52650.6666667,0.168666666667,21.0,1.01,0.0966666666667,145.0
191,0.319,52940.0,0.17075,21.0,1.05,0.1,143.25
192,0.334,63064.0,0.1735,21.0,1.095,0.07,143.0
193,0.315,64832,.171,22,1.02,0.10,145
194,0.3265,48968.0,0.1695,22.0,1.025,0.115,143.0
195,0.323,65248,.177,22,1.03,0.10,146
196,0.325,64912,.175,22,1.08,0.11,146
197,0.3315,48848.0,0.175,22.5,1.045,0.095,145.0
198,0.3235,63168.0,0.1775,23.0,1.03,0.105,145.5
199,0.354,61232.0,0.197,23.0,1.085,0.1,146.0
200,0.331,32768.0,0.18,23.0,1.055,0.09,146.0
201,0.330,32288,.177,23,1.06,0.08,145
202,0.321,62336,.182,24,1.06,0.08,146
205,0.3485,63040.0,0.1855,24.0,1.045,0.095,146.0
206,1.587,32768,.200,24,1.26,0.12,146
207,0.365,65184,.206,25,1.11,0.10,146
208,0.372,32544,.202,25,1.17,0.11,145
209,0.3305,48976.0,0.193,25.0,1.06,0.11,146.0
213,0.349,32656,.208,26,1.10,0.10,146
214,0.341,32544,.202,26,1.10,0.10,146
215,0.338,32080,.196,26,1.09,0.08,145
216,0.352,65344,.202,27,1.11,0.11,145
217,0.35,46888.0,0.213,27.0,1.135,0.08,146.0
218,0.377,49008.0,0.2215,27.0,1.17,0.09,146.0
220,0.3425,47736.0,0.209,27.0,1.095,0.1,145.5
221,0.409,32768,.229,28,1.27,0.12,146
222,0.346,61600,.209,28,1.14,0.08,145
223,0.351,45064.0,0.2155,28.0,1.12,0.09,145.5
224,0.351,49008.0,0.2105,28.0,1.105,0.1,146.0
225,0.37275,62588.0,0.215,29.0,1.1225,0.0975,146.0
226,0.392,32752,.221,29,1.16,0.13,146
227,0.364,61628.0,0.21625,29.0,1.1125,0.0974999999998,146.0
228,0.38,54245.3333333,0.222,29.0,1.18,0.0933333333333,146.0
229,0.39,61968.0,0.227,29.0,1.135,0.1,146.0
230,0.416,57893.3333333,0.247333333333,30.0,1.28333333333,0.11,146.0
231,0.387,62970.6666667,0.229333333333,30.0,1.17,0.0966666666667,146.0
232,0.3835,64968.0,0.2305,30.0,1.14,0.12,146.0
233,0.384333333333,41472.0,0.235333333333,30.0,1.18666666667,0.0966666666667,146.0
234,0.379,32576.0,0.2235,31.0,1.145,0.09,146.0
235,0.4035,65312.0,0.247,31.0,1.22,0.12,146.0
236,0.390,61424,.225,31,1.13,0.12,146
238,0.441,32496,.246,32,1.29,0.08,146
239,0.41,49072.0,0.24,32.0,1.2,0.095,146.0
240,0.394,32032,.237,32,1.15,0.11,146
241,0.416,49040.0,0.2405,32.0,1.19,0.11,146.0
242,0.403,63040,.239,33,1.18,0.10,146
243,0.420333333333,32725.3333333,0.242333333333,33.0,1.21333333333,0.106666666667,146.0
245,0.431,62720,.245,33,1.25,0.08,146
247,0.436,65296,.248,34,1.24,0.13,146
250,0.4555,59328.0,0.248,35.0,1.26,0.095,146.0
251,0.452,32728.0,0.256,35.0,1.24,0.115,146.0
252,0.455666666667,32554.6666667,0.259333333333,35.0,1.26666666667,0.106666666667,146.0
253,0.439,61776,.249,35,1.20,0.12,146
255,0.447666666667,32768.0,0.257666666667,36.0,1.22333333333,0.12,146.0
256,0.464,32032.0,0.263,36.0,1.29,0.1,146.0
257,0.456,65168,.267,36,1.26,0.11,146
258,0.479,61104,.286,37,1.36,0.10,146
259,0.4792,57529.6,0.2712,37.0,1.3,0.106,146.0
261,0.4975,65392.0,0.2735,37.0,1.32,0.1,146.0
262,0.494,65536.0,0.275666666667,38.0,1.31,0.103333333333,146.0
265,0.5585,65088.0,0.292,38.0,1.47,0.1,146.0
266,0.484,65424,.281,39,1.30,0.13,146
268,0.520,59936,.297,39,1.38,0.11,146
270,0.5505,32768.0,0.2835,40.0,1.365,0.11,146.0
271,0.5115,32592.0,0.2875,40.0,1.37,0.095,146.0
272,0.495,65392,.280,40,1.28,0.12,146
273,0.579,61064.0,0.2945,41.0,1.37,0.115,146.0
274,0.528,32144,.299,41,1.40,0.10,146
276,0.543,59280,.305,41,1.44,0.10,146
277,0.549,32032,.290,42,1.38,0.11,146
278,0.553,65242.6666667,0.291666666667,42.0,1.38333333333,0.0933333333333,146.0
279,0.5545,65320.0,0.3035,42.0,1.365,0.14,146.0
280,0.559,32336,.417,43,1.39,0.12,146
281,0.546,64432.0,0.2975,43.0,1.355,0.125,146.0
283,0.569,65344,.321,43,1.44,0.10,146
284,0.586,65536.0,0.317333333333,44.0,1.48666666667,0.0966666666667,146.0
290,0.605,64888.0,0.3235,45.0,1.51,0.085,146.5
291,0.620,32768,.350,46,1.54,0.10,147
293,0.628,61312,.323,46,1.50,0.12,147
294,0.679,55760.0,0.37,47.0,1.645,0.105,147.0
295,0.638,65344,.325,47,1.49,0.10,147
296,0.636,32512,.329,47,1.58,0.07,147
297,0.706,32592,.339,47,1.59,0.14,147
302,0.6925,32240.0,0.3375,49.0,1.56,0.115,147.0
303,0.731,32664.0,0.348,49.0,1.63,0.115,147.0
304,0.7165,64776.0,0.344,49.0,1.56,0.135,147.0
306,0.718,61936.0,0.3435,50.0,1.56,0.13,147.0
308,0.732,32768,.342,51,1.60,0.10,147
309,0.722,65344,.342,51,1.59,0.10,147
310,0.788666666667,59845.3333333,0.375,51.0,1.73666666667,0.1,147.0
311,0.782,32752,.357,52,1.68,0.12,147
312,0.7495,32728.0,0.35,52.0,1.625,0.105,147.0
313,0.770,60144,.360,52,1.68,0.09,147
314,0.768,32704.0,0.3595,53.0,1.66,0.11,147.0
315,0.781,65360.0,0.359,53.0,1.675,0.11,147.0
319,0.787,64816.0,0.364,54.0,1.665,0.115,147.0
320,0.793,32752,.370,54,1.70,0.10,147
322,0.805,32768,.370,55,1.67,0.14,147
323,0.839,62160.0,0.386,55.0,1.77,0.115,147.0
324,0.825666666667,65397.3333333,0.381666666667,56.0,1.73,0.126666666667,147.0
325,0.815,32736.0,0.389,56.0,1.695,0.125,147.0
327,0.826,56032,.381,57,1.71,0.14,147
329,0.947,32736.0,0.4315,57.0,1.98,0.12,147.0
331,0.909,63880.0,0.411,58.0,1.85,0.115,147.0
333,0.875,56504.0,0.3985,59.0,1.79,0.12,147.0
334,0.852,64976,.389,59,1.79,0.07,147
337,0.8775,65472.0,0.405,60.0,1.775,0.13,147.0
338,0.895,65536,.406,60,1.83,0.10,147
339,0.882,56528,.404,61,1.80,0.11,147
340,0.890,59424,.402,61,1.78,0.14,147
341,0.915,63168,.417,61,1.86,0.14,147
343,0.942,32736.0,0.424,62.0,1.915,0.125,147.0
344,0.9655,32688.0,0.4325,62.0,1.95,0.12,147.0
345,0.958,65184,.448,62,2.00,0.10,147
346,1.05,63696.0,0.434,63.0,2.03,0.12,147.0
347,1.0525,32704.0,0.4235,63.0,2.0,0.105,147.0
348,1.08933333333,65520.0,0.428,64.0,2.04,0.12,147.0
349,1.099,61488,.429,64,2.02,0.14,147
350,1.081,32736,.432,64,2.04,0.10,147
352,1.17866666667,65365.3333333,0.442333333333,65.0,2.15333333333,0.13,147.0
353,1.1485,65440.0,0.4625,65.0,2.11,0.115,147.0
354,1.099,65472,.431,66,2.05,0.10,147
355,1.164,65104,.473,66,2.22,0.10,147
357,1.114,65424,.443,67,2.07,0.11,147
358,1.152,32768.0,0.454,67.0,2.155,0.105,147.0
361,1.365,32752.0,0.475,68.0,2.425,0.09,147.0
365,1.162,64992,.457,69,2.10,0.14,147
366,1.1585,60064.0,0.461,70.0,2.105,0.14,147.0
367,1.306,55424,.506,70,2.44,0.14,147
373,1.180,32736,.472,72,2.14,0.13,147
374,1.2435,32736.0,0.4965,73.0,2.285,0.115,147.0
376,1.197,32480,.479,73,2.17,0.13,147
381,1.229,32032,.493,75,2.24,0.12,147
385,1.257,32512,.501,77,2.28,0.10,147
387,1.322,65456,.531,77,2.34,0.15,147
388,1.267,32768,.509,78,2.26,0.15,147
389,1.279,62672,.507,78,2.29,0.12,147
392,1.306,32688,.516,79,2.32,0.13,147
395,1.340,64784,.519,80,2.33,0.12,147
396,1.333,55424.0,0.5375,81.0,2.355,0.15,147.0
397,1.306,32672,.529,81,2.35,0.12,147
399,1.343,56720,.553,82,2.39,0.16,147
403,1.26033333333,59920.0,0.543333333333,84.0,2.32333333333,0.113333333333,147.0
405,1.264,65184,.546,84,2.32,0.14,147
408,1.275,32768,.587,86,2.38,0.11,147
409,1.32333333333,32768.0,0.589,86.0,2.43666666667,0.143333333333,147.0
410,1.287,32768.0,0.5775,86.0,2.365,0.16,147.0
412,1.222,32304,.569,87,2.30,0.12,147
413,1.223,65200,.565,87,2.28,0.13,147
414,1.233,65072.0,0.572,88.0,2.295,0.15,147.0
416,1.239,63264,.588,89,2.33,0.14,147
417,1.208,32752,.574,89,2.29,0.12,147
418,1.233,32768,.577,90,2.32,0.12,147
419,1.214,65264,.585,90,2.28,0.16,147
421,1.227,32416,.614,91,2.32,0.17,147
423,1.215,62208,.595,91,2.34,0.15,147
424,1.287,32768,.597,92,2.40,0.10,147
425,1.24225,55768.0,0.61575,92.0,2.37,0.14,147.0
427,1.277,65232,.618,93,2.44,0.13,146
429,1.336,65328,.669,94,2.59,0.12,147
430,1.264,32704,.625,94,2.35,0.18,147
431,1.207,58688,.617,95,2.31,0.14,147
434,1.213,55872,.615,96,2.32,0.14,147
435,1.203,32768,.618,96,2.37,0.08,147
436,1.240,32752,.643,97,2.41,0.15,147
437,1.292,60432,.769,97,2.69,0.13,146
438,1.214,65520,.625,98,2.35,0.11,146
441,1.230,32688,.630,99,2.36,0.13,147
442,1.211,65448.0,0.6335,99.0,2.345,0.125,147.0
444,1.23833333333,60176.0,0.644666666667,100.0,2.38,0.14,146.333333333
447,1.261,60736,.652,101,2.39,0.15,147
450,1.2645,65536.0,0.6575,103.0,2.45,0.11,147.0
452,1.294,32720.0,0.6765,104.0,2.48,0.145,147.0
454,1.316,56368,.693,105,2.51,0.16,147
456,1.282,32736,.680,105,2.48,0.11,147
457,1.315,65536,.682,106,2.47,0.16,147
458,1.3695,60272.0,0.7525,106.0,2.66,0.13,147.0
459,1.3305,32592.0,0.7125,107.0,2.57,0.13,147.0
461,1.309,64688,.689,108,2.50,0.14,147
462,1.302,32480,.684,108,2.48,0.13,147
463,1.296,60704,.693,108,2.50,0.12,147
464,1.299,32688,.696,109,2.48,0.14,147
466,1.330,32592,.696,110,2.52,0.13,147
468,1.402,32464,.722,111,2.66,0.12,147
469,1.415,32496,.707,111,2.64,0.12,147
470,1.505,60016,.749,112,2.78,0.16,147
473,1.498,63088,.773,113,2.78,0.18,147
475,1.397,32768.0,0.726,114.0,2.59666666667,0.16,147.0
476,1.383,32768,.725,114,2.61,0.13,147
477,1.441,40548.0,0.74275,115.0,2.7,0.1625,162.5
478,1.452,65360,.813,115,2.84,0.13,147
481,1.423,57648,.829,117,2.72,0.16,210
482,1.437,56928,.899,117,2.81,0.12,210
484,1.445,58016,.832,118,2.76,0.16,210
490,1.501,64816,.876,121,2.86,0.17,212
491,1.502,57680,.923,121,2.88,0.14,212
494,1.573,65104,.947,123,3.01,0.18,213
495,1.506,63008,.894,123,2.87,0.17,214
497,1.672,65040,.941,124,3.10,0.21,214
498,1.572,32752,.897,125,2.96,0.16,215
499,1.533,65520,.891,125,2.94,0.12,215
500,1.709,65424,1.044,125,3.34,0.15,215
509,1.687,32656,.928,130,3.09,0.18,218
510,1.616,32032,.932,130,3.07,0.14,218
511,1.630,63968,.946,131,3.11,0.10,218
518,1.869,32624,.980,134,3.29,0.20,221
519,1.681,32752,.958,135,3.13,0.13,221
522,1.727,32736,.962,136,3.14,0.18,222
523,1.729,32688.0,0.9985,137.0,3.18,0.19,222.0
525,1.747,65504,.975,138,3.19,0.18,223
527,1.769,65536,.976,139,3.18,0.20,223
529,1.8915,65016.0,1.054,140.0,3.47,0.17,224.0
533,1.873,59344,1.043,142,3.38,0.19,225
534,1.955,32704,1.116,142,3.58,0.20,226
537,1.839,65360,1.042,144,3.35,0.20,227
542,1.837,32640,1.031,146,3.35,0.15,228
545,1.965,32704,1.162,148,3.57,0.20,228
548,1.971,55488,1.161,149,3.60,0.20,229
552,1.946,64880,1.064,151,3.45,0.20,229
557,2.148,63584,1.081,154,3.67,0.20,229
559,2.251,32464,1.190,155,3.97,0.21,229
560,2.264,32544,1.154,156,3.90,0.17,229
564,2.207,62288,1.127,158,3.78,0.19,229
565,2.315,32624,1.174,158,3.95,0.18,229
566,2.159,32696.0,1.123,159.0,3.735,0.195,229.0
571,2.2335,32424.0,1.132,162.0,3.805,0.2,229.0
572,2.280,65328,1.159,162,3.85,0.25,229
575,2.275,32688,1.147,164,3.86,0.20,229
581,2.373,59984,1.174,167,3.99,0.19,229
583,2.574,32752,1.184,168,4.22,0.20,230
587,2.526,65536,1.172,170,4.17,0.16,230
590,2.640,32480,1.233,172,4.29,0.19,230
592,2.827,32176,1.265,173,4.54,0.20,230
593,2.844,32160,1.244,174,4.56,0.20,230
594,2.861,32704,1.308,174,4.65,0.19,230
595,2.951,32768,1.329,175,4.78,0.20,230
596,2.863,32640,1.228,175,4.56,0.20,230
597,2.982,65072,1.280,176,4.75,0.21,230
598,2.811,65296,1.269,176,4.53,0.18,230
602,2.989,64912,1.282,179,4.72,0.22,230
603,2.995,58704,1.267,179,4.73,0.17,230
604,2.9845,32752.0,1.246,180.0,4.655,0.205,230.0
606,3.122,59440,1.302,181,4.80,0.24,230
607,3.155,32426.6666667,1.27833333333,182.0,4.87666666667,0.22,230.0
609,3.166,65168,1.361,183,4.95,0.22,230
616,3.192,64864,1.283,187,4.92,0.19,230
617,3.194,65456,1.289,187,4.89,0.23,230
618,3.378,32768,1.300,188,5.11,0.22,230
619,3.220,32752,1.292,188,4.93,0.21,230
621,3.345,65392,1.389,190,5.09,0.29,231
624,3.417,32752,1.316,191,5.18,0.20,231
625,3.451,65216,1.414,192,5.28,0.27,231
626,3.352,62944,1.371,192,5.16,0.21,231
630,3.353,60560,1.327,195,5.06,0.25,231
632,3.388,64640,1.367,196,5.24,0.19,231
640,3.520,65456,1.396,201,5.33,0.22,231
643,3.918,65152,1.550,203,5.96,0.23,231
648,3.6495,64288.0,1.4265,206.0,5.485,0.225,231.0
649,3.6605,65208.0,1.4935,206.0,5.63,0.23,231.0
652,3.689,32768,1.401,208,5.56,0.16,232
653,3.654,64336,1.424,209,5.49,0.23,232
655,3.821,32768,1.453,210,5.67,0.26,232
658,3.711,65344,1.440,212,5.52,0.26,232
660,3.732,32768,1.442,213,5.57,0.22,232
661,3.754,32160,1.444,214,5.62,0.20,232
665,3.822,63216,1.463,216,5.72,0.22,232
667,3.900,64816,1.494,217,5.88,0.20,232
669,3.885,32496,1.479,219,5.77,0.22,232
671,3.905,32672,1.675,220,5.93,0.28,360
677,3.958,46544.0,1.6815,224.0,6.01,0.265,363.0
678,4.0485,56840.0,1.712,224.0,6.12,0.285,363.0
685,4.067,32768,1.721,229,6.13,0.31,366
686,4.132,32704,1.737,229,6.30,0.22,367
691,4.451,32096,1.818,233,6.68,0.26,369
693,4.564,65488,1.764,234,6.63,0.34,370
694,4.661,65264,1.774,235,6.79,0.29,370
697,5.145,55360.0,1.806,237.0,7.295,0.26,371.0
699,5.344,60080.0,1.792,238.0,7.475,0.305,372.0
704,6.037,59616,2.051,241,8.52,0.25,375
707,5.601,63792,1.837,243,7.80,0.31,376
708,5.820,65376,1.893,244,8.09,0.30,376
710,5.5855,44160.0,1.841,245.0,7.775,0.295,377.0
724,5.681,32768,1.937,255,8.00,0.25,384
728,5.698,32768,1.918,257,7.96,0.30,385
737,5.835,65184,1.954,263,8.13,0.29,390
741,5.860,61344,1.995,266,8.22,0.28,392
744,5.882,32256,1.960,268,8.22,0.26,393
746,6.043,32704,2.057,270,8.47,0.28,394
750,5.991,65392,2.044,272,8.39,0.29,396
753,6.473,57792,2.066,274,8.56,0.33,397
756,6.118,32768,2.097,277,8.50,0.36,399
759,6.334,60624,2.087,279,8.78,0.30,400
765,6.504,32752,2.222,283,9.06,0.33,401
769,6.796,32256,2.223,286,9.36,0.35,402
777,6.355,64928,2.144,292,8.84,0.30,402
783,6.469,32704,2.180,296,8.94,0.35,403
785,6.747,65472,2.217,297,9.29,0.32,403
789,6.553,32736,2.198,300,9.06,0.34,403
792,6.693,47544.0,2.2825,303.0,9.315,0.3,403.0
797,6.369,58880,2.224,306,8.88,0.34,404
800,6.395,59072,2.277,309,9.01,0.32,404
802,6.296,46848.0,2.309,310.0,8.945,0.33,404.0
814,5.888,32432,2.338,319,8.52,0.36,405
817,5.800,61488,2.463,321,8.61,0.30,405
820,5.942,65296,2.502,324,8.71,0.34,406
825,5.533,32752,2.409,327,8.28,0.30,406
827,5.742,32768,2.448,329,8.52,0.32,406
834,5.610,62992,2.552,334,8.54,0.32,407
835,6.100,58048,2.613,335,9.02,0.37,407
843,5.259,32736,2.507,341,8.12,0.29,407
846,5.469,45584.0,2.7625,344.0,8.58,0.345,408.0
850,5.358,64976,2.602,347,8.24,0.38,408
857,5.423,65472,2.839,352,8.50,0.40,409
860,5.051,56384,2.593,355,7.95,0.34,409
865,5.160,32672,2.715,359,8.19,0.34,409
875,4.988,32688,2.721,367,8.02,0.32,410
877,5.0385,43568.0,2.7065,369.0,8.015,0.37,410.0
881,5.710,32688,3.049,372,9.08,0.43,410
882,4.956,62944,2.722,373,7.95,0.38,410
885,5.073,64816,2.758,375,8.13,0.35,411
889,4.952,32304,2.922,378,8.14,0.42,411
902,4.983,32768,2.840,389,8.17,0.30,412
909,5.067,61680,2.888,395,8.24,0.36,412
917,5.112,60736,2.964,402,8.38,0.34,414
926,5.208,32768,2.956,409,8.43,0.37,414
940,5.814,32768,3.427,422,9.51,0.43,415
946,5.484,56288,3.092,427,8.84,0.38,416
952,5.558,32640,3.259,432,9.08,0.38,484
955,5.895,65472,3.455,435,9.49,0.53,486
965,5.934,32736,3.346,444,9.53,0.42,492
975,5.966,56880,3.907,452,9.71,0.46,497
992,7.021,56928,3.788,468,10.99,0.50,507
998,6.399,32768,3.717,474,10.36,0.42,510
1010,6.257,32688,3.898,485,10.09,0.44,517
1028,7.436,32768,4.090,502,11.78,0.44,528
1039,6.753,32560,3.914,512,10.76,0.48,535
1041,7.258,65328,4.062,514,11.56,0.45,536
1067,7.658,65488,4.235,539,12.11,0.46,552
1071,8.246,65456,4.747,543,13.28,0.52,554
1091,7.733,32464,4.218,563,12.13,0.47,557
1093,7.985,56272,4.407,565,12.56,0.52,557
1099,8.474,32736,4.502,571,13.15,0.54,557
1110,8.264,63632,4.799,582,12.67,0.56,558
1127,9.372,65328,4.729,600,14.28,0.50,568
1129,9.630,65184,4.690,602,14.52,0.52,570
1139,9.436,62000,4.537,612,14.09,0.53,580
1147,9.840,32736,4.599,621,14.47,0.61,588
1159,10.8205,63624.0,4.7705,634.0,15.695,0.55,600.0
1160,10.992,64400,4.833,635,15.99,0.53,601
1172,11.509,65152,5.260,647,16.81,0.59,720
1222,18.012,32512,6.421,702,24.37,0.76,925
1226,16.263,56480,6.083,707,22.17,0.82,930
1228,16.003,56048,5.983,709,21.91,0.73,933
1233,17.560,65136,6.287,715,23.73,0.76,940
1253,16.813,65280,6.223,738,22.82,0.86,968
1258,17.018,64960,6.218,744,23.12,0.74,976
1283,21.176,56080,6.812,773,27.79,0.84,1012
1327,23.759,60752,7.273,825,30.69,0.98,1063
1370,21.148,57136,7.310,878,28.16,0.95,1069
1396,30.190,32160,8.020,912,37.88,0.97,1072
1426,35.299,32752,8.402,950,42.57,1.34,1076
1430,34.941,65360,8.068,955,42.59,1.06,1077
1452,35.213,64528,8.275,984,42.99,1.14,1080
1453,34.687,65536,8.262,986,42.57,1.02,1080
1465,33.383,63200,9.181,1002,42.05,1.15,1300
1486,33.986,60928,9.543,1030,42.88,1.30,1335
1510,35.408,62992,9.913,1063,44.78,1.27,1377
1566,37.246,59936,9.865,1142,46.61,1.14,1094
1568,40.061,62288.0,10.6375,1145.0,49.825,1.29,1132.0
1643,29.886,58704,11.317,1255,40.42,1.42,1415
1770,21.644,64864,13.156,1452,33.46,1.69,1436
1772,21.743,32448,13.390,1456,33.69,1.64,1436


==> csvs/d-100-lt-30.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (MB)","User time (s)","System time (s)","Memory (MB)"
30,0.2545,32768.0,0.0825,13.0,0.885,0.08,137.0
31,0.253,32768,.083,13,0.90,0.08,137
32,0.259,32768,.080,13,0.86,0.11,137
34,0.278,32672.0,0.087,14.0,0.895,0.1,137.0
35,0.318,32592,.091,15,1.01,0.11,137
36,0.3004,32617.6,0.092,15.0,0.958,0.072,137.0
37,0.3015,32768.0,0.094,16.0,0.94,0.0925,137.0
38,0.314727272727,65162.1818182,0.0940909090909,16.0,0.963636363636,0.0854545454546,137.636363636
39,0.324833333333,65360.0,0.0975,16.0,0.981666666667,0.0833333333333,138.0
40,0.3305,64156.0,0.097,17.0,0.96625,0.0925,138.0
41,0.337833333333,58256.0,0.101,17.0,0.99,0.0816666666667,138.0
42,0.3456875,61998.0000001,0.102687500001,18.0,1.00375,0.0925,138.0
43,0.356272727273,65392.0,0.103454545455,18.0,1.01090909091,0.0936363636363,138.0
44,0.367692307692,32640.0,0.108538461538,18.0,1.02923076923,0.093076923077,138.0
45,0.371333333333,32768.0,0.105555555556,19.0,1.01,0.0955555555556,138.0
46,0.383777777777,32616.8888889,0.109888888889,19.0,1.05222222222,0.09,138.0
47,0.386294117646,65437.1764706,0.107058823529,20.0,1.0388235294,0.0923529411765,138.0
48,0.392187500001,59557.0000001,0.108624999999,20.0,1.05125,0.085625,138.0
49,0.408615384616,65277.5384615,0.115999999999,21.0,1.08769230769,0.0976923076923,138.0
50,0.408769230769,32528.0,0.113692307692,21.0,1.06769230769,0.093076923077,138.0
51,0.421666666667,32669.8666667,0.115933333334,21.0,1.086,0.0846666666667,138.0
52,0.436,65190.5882353,0.118411764706,22.0,1.11235294118,0.0888235294118,138.0
53,0.434937499999,62632.0000001,0.119062499999,22.0,1.096875,0.086875,138.0
54,0.445692307691,32129.2307693,0.119076923077,23.0,1.10307692308,0.0961538461538,138.0
55,0.462357142858,32717.7142857,0.124857142858,23.0,1.13999999999,0.102142857142,138.0
56,0.4666,55997.8666666,0.126066666668,24.0,1.146,0.0886666666667,138.0
57,0.474111111111,65461.3333333,0.126888888889,24.0,1.15555555556,0.0922222222222,138.0
58,0.47425,32768.0,0.126125,25.0,1.14625,0.0999999999999,138.0
59,0.488,64704.0,0.129714285714,25.0,1.17714285715,0.0785714285715,138.0
60,0.498727272727,63448.7272727,0.130181818182,25.0,1.18181818182,0.0845454545455,138.0
61,0.49725,32640.0,0.130500000001,26.0,1.17875,0.085,138.0
62,0.523333333333,64960.0,0.139666666667,26.0,1.22333333333,0.0933333333333,138.0
63,0.5424,64870.4,0.137,27.0,1.268,0.088,138.8
64,0.5321,32734.4,0.1382,27.0,1.223,0.09,139.0
65,0.530,56912,.135,28,1.20,0.10,139
66,0.538333333333,32768.0,0.140333333333,28.0,1.20333333333,0.106666666667,139.0
67,0.5595,65152.0,0.1445,29.0,1.27,0.095,139.0
69,0.57,43488.0,0.146333333333,30.0,1.25,0.0966666666667,142.333333333
73,0.6055,46912.0,0.1535,31.5,1.295,0.095,142.5
76,0.632,44328.0,0.168,33.0,1.33,0.1,143.0
80,0.663,64752,.162,35,1.34,0.11,142
82,0.678,55456,.169,36,1.40,0.08,142
83,0.703,32768.0,0.1735,37.0,1.42,0.085,142.5
85,0.704,65072,.180,38,1.41,0.10,143
86,0.743,32768.0,0.189,38.0,1.515,0.085,144.0
87,0.730333333333,58282.6666667,0.187666666667,39.0,1.46333333333,0.0933333333333,145.0
88,0.741666666667,43642.6666667,0.19,39.0,1.49,0.106666666667,145.0
89,0.744,65264,.184,40,1.46,0.10,145
90,0.757666666667,61637.3333333,0.194,40.0,1.48166666667,0.106666666667,145.0
91,0.7625,32512.0,0.204,41.0,1.51,0.095,145.0
92,0.874,32768,.212,41,1.67,0.09,145
93,0.7875,63368.0,0.1985,42.0,1.5,0.115,145.0
94,0.811,65120.0,0.203,42.0,1.59,0.085,145.0
95,0.837666666667,54272.0,0.203333333333,43.0,1.58666666667,0.08,145.0
96,0.8255,32768.0,0.208,43.0,1.55,0.115,145.0
97,0.848,61829.3333333,0.207333333333,44.0,1.56666666667,0.116666666667,145.0
98,0.8535,64016.0,0.21025,44.0,1.6075,0.105,145.0
99,0.894,32704,.210,45,1.70,0.07,145
100,0.911,32412.8,0.2124,45.0,1.66,0.098,145.0
102,0.9732,60393.6,0.2218,46.0,1.73,0.106,145.0
103,0.956,65520,.221,47,1.72,0.08,145
104,0.971,55504,.223,47,1.74,0.09,145
106,1.04457142857,32651.4285714,0.229571428571,48.4285714285,1.81428571429,0.101428571429,145.142857143
107,1.04675,32768.0,0.2295,49.0,1.83,0.0975,145.25
108,1.04,32544.0,0.2475,50.0,1.86,0.09,146.0
109,1.094,63728.0,0.231,50.0,1.88333333333,0.0933333333333,145.0
110,1.0935,65384.0,0.232,51.0,1.855,0.105,145.5
111,0.849,52656.0,0.222333333333,41.3333333333,1.60333333333,0.0966666666667,145.666666667
112,1.109,65456,.236,52,1.88,0.11,146
113,1.128,58984.0,0.236,52.0,1.915,0.1,146.0
114,1.217,60133.3333333,0.256,53.0,2.02333333333,0.12,146.0
115,1.19233333333,56426.6666667,0.249666666667,53.0,1.97,0.113333333333,145.333333333
116,1.1805,55868.0,0.253,54.0,1.94,0.105,145.75
117,1.206,44160.0,0.254,54.5,1.98,0.11,145.5
118,1.204,55856,.249,55,1.98,0.11,146
119,1.211,49096.0,0.2535,56.0,1.99,0.1,145.5
120,1.296,57461.3333333,0.264,56.0,2.09666666667,0.133333333333,146.0
121,1.30333333333,58570.6666667,0.271,56.3333333333,2.12333333333,0.11,146.0
122,1.289,51125.3333333,0.270666666667,57.0,2.07,0.12,145.666666667
123,1.3245,47632.0,0.2705,58.0,2.125,0.11,145.5
124,0.8515,48904.0,0.2415,42.0,1.63,0.09,145.5
125,0.8815,64680.0,0.244,42.5,1.69,0.09,145.5
126,1.18525,38360.0,0.26475,51.0,2.0025,0.1125,145.75
128,1.09033333333,41610.6666667,0.266,49.3333333333,1.93333333333,0.09,145.666666667
129,1.046,64746.6666667,0.263,50.0,1.86,0.0866666666667,145.666666667
130,0.959,43820.0,0.2545,45.0,1.745,0.1075,145.75
131,1.386,60208,.283,62,2.22,0.10,146
132,1.497,65072,.286,63,2.30,0.11,146
134,0.4715,59552.0,0.2345,29.0,1.245,0.115,146.0
135,1.198,65104.0,0.282666666667,53.3333333333,2.03,0.113333333333,146.0
136,1.586,59136,.291,65,2.41,0.11,146
137,0.466,32736,.242,30,1.24,0.11,146
138,1.622,63552,.304,67,2.43,0.14,146
139,1.564,32704,.306,67,2.34,0.16,146
140,0.5065,32536.0,0.252,31.0,1.325,0.11,146.0
142,0.471333333333,49813.3333333,0.254333333333,32.0,1.26666666667,0.0933333333333,146.0
143,1.734,32768,.314,70,2.55,0.12,146
144,1.658,51264.0,0.314333333333,70.0,2.51,0.1,146.0
145,1.0856,47497.6,0.2924,48.2,1.932,0.112,146.0
146,0.917333333333,43690.6666667,0.283,46.3333333333,1.72333333333,0.123333333333,146.0
148,1.87633333333,53877.3333333,0.325,73.0,2.72666666667,0.11,146.0
149,1.2605,32752.0,0.301,54.0,2.095,0.11,146.0
150,1.0755,48360.0,0.297,54.5,1.885,0.12,146.0
151,1.266,47448.0,0.3015,54.5,2.105,0.095,146.0
152,0.534,46720.0,0.2735,36.0,1.355,0.095,146.0
153,2.106,63536,.339,76,2.95,0.13,146
154,2.120,32768,.345,76,2.94,0.14,146
155,1.71366666667,59242.6666667,0.345333333333,63.6666666667,2.63333333333,0.11,146.0
156,1.33683333333,49029.3333333,0.319166666667,57.3333333333,2.19833333333,0.103333333333,146.0
157,2.134,56464,.352,78,3.02,0.11,146
158,2.497,32160,.377,79,3.47,0.13,146
159,1.69766666667,63221.3333333,0.341666666667,65.3333333333,2.54,0.12,146.0
160,1.433,48392.0,0.3215,59.5,2.285,0.1,146.0
161,1.12533333333,50970.6666667,0.323,53.0,1.98333333333,0.103333333333,146.0
162,0.571333333333,54480.0,0.294666666667,39.3333333333,1.40333333333,0.106666666667,146.0
164,2.612,48792.0,0.394,82.5,3.545,0.145,146.0
166,1.0124,48816.0,0.3296,49.6,1.882,0.11,146.0
167,0.599,61856,.317,41,1.47,0.08,146
168,1.485,60896.0,0.361,63.5,2.385,0.14,146.0
169,0.609,65360,.311,42,1.48,0.10,146
173,0.629,32640,.327,44,1.53,0.11,146
174,1.4105,49040.0,0.3815,66.5,2.325,0.115,146.5
175,2.115,32714.6666667,0.380333333333,75.0,3.02,0.106666666667,146.666666667
177,1.4745,32768.0,0.378,68.5,2.39,0.11,146.5
178,0.6775,59144.0,0.3545,46.0,1.59,0.105,146.0
179,0.663,32432,.346,46,1.55,0.10,146
180,3.148,49040.0,0.427,93.0,4.095,0.12,147.0
181,0.674,32648.0,0.3565,47.0,1.56,0.11,146.5
182,0.695,49096.0,0.351,48.0,1.595,0.115,146.0
183,2.04325,40800.0,0.4055,71.5,2.9975,0.1075,146.75
184,0.6925,46928.0,0.353,49.0,1.585,0.105,146.5
185,1.62866666667,52085.3333333,0.391333333333,64.6666666667,2.55666666667,0.113333333333,147.0
186,3.410,32640,.433,97,4.32,0.14,147
187,2.1305,32160.0,0.4015,74.0,3.06,0.125,147.0
188,0.759,48848.0,0.3675,50.0,1.68,0.105,147.0
190,0.770,32768,.369,51,1.66,0.12,147
191,1.77433333333,54085.3333333,0.405333333333,68.3333333333,2.72666666667,0.113333333333,147.0
192,0.8126,58678.4,0.3804,52.0,1.716,0.114,147.0
193,0.827,57344,.382,52,1.72,0.13,147
194,0.934,60864,.386,53,1.84,0.10,147
195,4.070,57936,.484,103,5.02,0.16,147
196,2.57,62064.0,0.4275,79.0,3.54,0.115,147.0
197,1.77125,60932.0,0.41125,66.75,2.7,0.12,147.0
198,0.949,58224,.397,55,1.89,0.09,147
199,4.342,65424,.476,106,5.38,0.08,147
200,1.86525,44276.0,0.44,68.75,2.85,0.125,147.0
201,1.012,32736,.397,56,1.94,0.11,147
202,1.032,32768,.402,57,1.94,0.13,147
203,2.261,53488.0,0.438666666667,74.3333333333,3.24,0.103333333333,147.0
204,1.073,58912,.426,58,2.02,0.12,147
205,1.072,47952.0,0.4115,58.0,2.015,0.105,147.0
206,1.097,32592,.448,58,2.09,0.16,147
207,5.094,55440,.509,112,6.11,0.12,147
209,4.996,32240,.514,113,5.99,0.14,147
210,1.1065,47688.0,0.428,60.0,2.07,0.11,147.0
211,3.218,63408.0,0.504,88.0,4.285,0.11,147.0
212,1.252,32704,.453,61,2.07,0.18,147
213,5.603,32768,.614,116,6.70,0.14,175
214,3.2935,49008.0,0.514,89.5,4.33,0.12,161.5
215,3.2575,61256.0,0.52,90.5,4.275,0.145,161.5
216,3.183,63768.0,0.5245,90.5,4.23,0.13,161.5
217,1.171,56320,.447,64,2.11,0.15,147
220,3.7225,48936.0,0.557,93.0,4.775,0.165,162.5
221,1.186,64992,.460,66,2.21,0.09,147
223,5.24142857143,51252.5714286,0.611285714286,115.0,6.34571428571,0.137142857143,174.142857143
224,1.294,64800,.498,67,2.33,0.13,147
225,1.2385,64536.0,0.4755,68.0,2.21,0.14,147.0
226,1.251,65520,.484,68,2.24,0.13,147
228,1.25566666667,54330.6666667,0.485666666667,69.0,2.26666666667,0.103333333333,147.0
229,3.6955,65272.0,0.5725,99.0,4.77,0.135,164.0
230,1.261,64544,.490,70,2.26,0.14,147
231,1.286,32640.0,0.497,71.0,2.295,0.13,147.0
235,3.8455,61040.0,0.582,102.5,4.935,0.125,164.5
236,1.420,32768,.516,73,2.47,0.11,147
239,1.373,65456,.519,75,2.41,0.11,147
240,1.3735,64672.0,0.532,75.0,2.415,0.12,146.5
242,1.444,64096,.535,76,2.60,0.13,147
244,1.413,65536.0,0.5795,77.0,2.475,0.13,147.0
245,1.4345,62496.0,0.567,78.0,2.56,0.1,147.0
246,2.5525,39008.0,0.588,94.5,3.6425,0.1325,156.75
248,1.462,32672,.547,80,2.53,0.12,147
250,1.488,65152,.555,81,2.58,0.10,147
251,1.491,55816.0,0.562,81.0,2.575,0.125,147.0
254,1.5345,57080.0,0.5705,83.0,2.6,0.145,147.0
255,1.56033333333,65424.0,0.586,84.0,2.66,0.133333333333,147.0
256,4.0645,65160.0,0.6785,116.5,5.245,0.135,168.0
257,3.00033333333,54384.0,0.658333333333,106.666666667,4.17,0.156666666667,161.333333333
258,7.210,55936,.760,151,8.48,0.16,190
259,1.544,60272,.598,86,2.64,0.15,147
263,1.6995,62768.0,0.6305,88.0,2.86,0.155,147.0
264,1.644,32768.0,0.6405,89.0,2.77,0.145,147.0
265,1.618,59008,.617,89,2.75,0.12,147
267,4.1955,60704.0,0.7115,124.0,5.405,0.145,170.0
268,1.596,65344,.635,91,2.73,0.14,147
271,5.681,55104.0,0.767666666667,138.333333333,6.94,0.153333333333,179.0
272,1.552,65424,.633,93,2.71,0.12,147
273,1.5195,32568.0,0.6445,94.0,2.66,0.135,147.0
274,1.516,32704,.650,94,2.68,0.13,147
275,1.5075,32768.0,0.6535,95.0,2.615,0.17,147.0
276,1.515,32736,.644,96,2.66,0.13,147
277,1.479,65360,.649,96,2.62,0.15,147
278,1.478,55648,.654,97,2.63,0.14,147
279,3.31675,62736.0,0.70825,114.75,4.5275,0.1375,159.75
280,1.4675,32528.0,0.709,98.0,2.725,0.13,147.0
282,1.45,64336.0,0.667,99.0,2.61,0.135,147.0
283,1.475,32480.0,0.6735,100.0,2.675,0.12,147.0
284,1.435,62352.0,0.6755,100.0,2.595,0.16,147.0
285,1.445,32632.0,0.679,101.0,2.635,0.125,147.0
286,1.4995,65360.0,0.704,102.0,2.705,0.14,147.0
287,1.4305,56912.0,0.6895,102.0,2.615,0.135,147.0
288,1.4735,32640.0,0.704,103.0,2.665,0.155,147.0
289,1.468,32528,.701,104,2.66,0.15,147
290,1.485,65440.0,0.703666666667,104.0,2.71666666667,0.11,147.0
291,7.522,63008,.914,178,8.88,0.18,202
292,1.476,61072,.716,105,2.70,0.12,147
294,1.547,63936,.754,107,2.84,0.12,147
295,1.5315,65528.0,0.7195,107.0,2.76,0.135,147.0
296,1.544,32336,.818,108,2.87,0.16,147
297,1.5285,32488.0,0.745,108.5,2.795,0.13,147.0
300,1.55466666667,32736.0,0.741,110.0,2.82,0.126666666667,147.0
301,1.558,58688,.740,111,2.76,0.16,147
302,1.556,32768.0,0.7505,112.0,2.785,0.15,147.0
304,1.584,65376,.751,113,2.80,0.18,147
305,1.5855,32768.0,0.7645,114.0,2.855,0.135,147.0
306,1.615,60512.0,0.761,114.0,2.865,0.145,147.0
308,1.631,32176.0,0.88,116.0,3.01,0.16,209.0
312,1.652,32768,.884,118,2.96,0.22,210
313,1.718,32640.0,0.9375,119.0,3.18,0.155,211.0
314,1.65,32416.0,0.898,119.0,3.02,0.175,211.0
315,1.652,64720,.899,120,3.02,0.20,212
317,1.692,32752,.912,121,3.08,0.17,212
318,1.736,65432.0,1.102,122.0,3.16,0.14,213.0
320,1.713,32496,.925,123,3.08,0.18,214
321,1.723,62704,.927,124,3.12,0.18,214
322,1.714,65408,.954,125,3.12,0.18,214
325,1.884,65312,.970,127,3.29,0.20,216
328,1.7675,32768.0,0.9655,129.0,3.21,0.165,217.0
329,1.796,65288.0,0.964,130.0,3.205,0.195,217.0
330,1.846,32768.0,0.993333333333,130.0,3.29666666667,0.186666666667,218.0
331,1.796,32768,.977,131,3.23,0.18,218
334,1.852,56640,1.108,133,3.38,0.15,220
337,1.858,57720.0,1.0125,135.0,3.38,0.16,221.0
340,1.8875,32544.0,1.0195,137.0,3.375,0.17,222.0
341,9.248,62096,1.314,224,10.99,0.22,300
342,1.9055,65024.0,1.0355,139.0,3.42,0.17,223.0
343,1.91666666667,32768.0,1.05766666667,139.0,3.39666666667,0.196666666667,224.0
345,1.931,62736,1.039,141,3.40,0.21,225
346,1.9445,59464.0,1.048,142.0,3.495,0.165,225.0
347,1.94533333333,58208.0,1.066,142.0,3.47,0.176666666667,225.0
349,2.052,59808.0,1.072,144.0,3.56,0.205,226.0
350,2.0000,63792,1.0740,144,3.51,0.20,227
352,1.995,32672,1.094,146,3.54,0.18,228
354,2.02,62888.0,1.103,147.0,3.59,0.18,228.5
355,2.03833333333,32672.0,1.1,148.0,3.6,0.186666666667,228.0
356,2.051,57104,1.096,149,3.58,0.22,229
359,2.08475,32288.0,1.13225,151.0,3.695,0.1775,228.75
360,2.118,65408,1.121,152,3.70,0.23,229
363,2.138,32768,1.136,154,3.74,0.18,229
364,2.27233333333,32528.0,1.19133333333,155.0,3.94666666667,0.19,229.0
366,2.189,32640,1.143,156,3.77,0.20,229
367,2.205,32528,1.164,157,3.84,0.18,229
368,2.4425,32544.0,1.2405,158.0,4.155,0.22,229.0
369,2.266,32728.0,1.1785,159.0,3.885,0.19,229.0
370,2.429,65536.0,1.2245,159.0,4.125,0.21,229.0
371,2.32,62960.0,1.178,160.0,3.91,0.235,229.0
373,2.449,65296.0,1.178,162.0,4.07666666667,0.186666666667,229.0
374,2.610,65472,1.199,162,4.28,0.18,229
377,2.801,65504,1.299,165,4.61,0.24,229
378,2.560,32592,1.219,166,4.22,0.20,229
379,2.626,63400.0,1.2145,166.0,4.29,0.19,229.0
382,2.92933333333,32288.0,1.26266666667,169.0,4.62333333333,0.236666666667,229.0
383,2.946,32768.0,1.22566666667,169.0,4.6,0.213333333333,229.0
384,2.978,32640.0,1.25866666667,170.0,4.71,0.19,229.333333333
385,3.0205,32544.0,1.2395,171.0,4.69,0.205,229.5
388,3.190,57344,1.262,173,4.91,0.20,230
390,3.378,32768,1.290,175,5.07,0.22,230
392,3.567,64848,1.267,176,5.27,0.22,230
393,3.660,64784,1.308,177,5.44,0.17,230
394,3.760,65520,1.289,178,5.51,0.17,230
398,3.9345,65400.0,1.2985,181.0,5.655,0.215,230.0
400,3.960,32640,1.330,183,5.75,0.18,230
401,3.979,32704,1.324,184,5.76,0.18,230
403,4.136,32736,1.328,185,5.90,0.23,230
405,4.223,32768,1.343,187,6.01,0.20,230
407,4.494,55936,1.474,189,6.41,0.20,230
408,4.572,64960.0,1.392,190.0,6.43,0.195,230.0
409,4.528,32672.0,1.3615,190.0,6.355,0.18,230.0
410,4.5765,56696.0,1.3705,191.0,6.42,0.17,230.5
411,4.54975,32576.0,1.39325,192.0,6.3725,0.2225,230.75
412,4.577,65328,1.371,193,6.37,0.23,231
413,4.7695,32528.0,1.552,194.0,6.75,0.205,231.0
415,4.678,65440,1.392,195,6.50,0.21,231
416,4.678,32672,1.390,196,6.49,0.23,231
417,4.682,64992,1.409,197,6.51,0.22,231
422,4.8715,65472.0,1.4395,201.0,6.77,0.2,231.0
423,5.137,58168.0,1.5165,202.0,7.105,0.22,231.0
431,5.057,65520,1.506,209,6.98,0.23,232
439,5.164,62368,1.531,216,7.09,0.25,232
440,5.183,63312.0,1.524,217.0,7.145,0.21,232.0
442,5.223,32080,1.568,219,7.23,0.20,232
445,5.257,61536,1.735,222,7.39,0.24,361
447,5.284,32640,1.756,223,7.42,0.26,362
448,5.325,61056,1.776,224,7.47,0.28,362
449,5.395,65200,1.761,225,7.53,0.27,363
454,5.447,32704.0,1.8035,230.0,7.6,0.305,366.0
456,5.602,56000,1.835,232,7.79,0.29,367
457,5.502,32768,1.823,232,7.74,0.22,368
458,5.525,65104.0,1.8265,233.0,7.69,0.305,369.0
461,5.587,32640,1.847,236,7.80,0.30,370
463,5.813,65376,1.954,238,8.04,0.27,372
464,5.860,56064,1.856,239,8.08,0.28,372
465,6.060,64848,2.016,240,8.46,0.30,373
468,5.941,58016,1.936,243,8.25,0.29,375
469,5.8095,32736.0,1.8835,244.0,8.105,0.235,375.5
471,5.830,32528,1.913,246,8.10,0.29,377
472,5.91733333333,64240.0,1.91966666667,246.0,8.18666666667,0.3,377.0
473,5.9665,32456.0,1.9135,247.0,8.225,0.305,378.0
477,6.0075,32768.0,1.9405,251.0,8.3,0.285,381.0
478,6.036,65360,1.960,252,8.36,0.29,381
479,6.188,32752,1.937,253,8.49,0.30,382
480,6.084,32592,2.320,254,8.64,0.25,382
481,6.120,65536,1.967,255,8.44,0.29,383
482,6.143,61400.0,1.9905,256.0,8.485,0.3,384.0
483,6.310,60224,2.043,257,8.74,0.28,384
485,6.350,32768,2.015,259,8.77,0.25,386
486,6.203,65328,2.015,260,8.58,0.28,386
488,6.445,64880,2.020,262,8.86,0.27,388
489,6.300,32144,2.187,263,8.81,0.33,388
490,6.319,48800.0,2.0215,264.0,8.71,0.275,389.0
492,6.371,64928,2.075,266,8.84,0.28,391
493,6.534,32592,2.050,267,8.90,0.34,391
496,6.443,32528,2.074,270,8.90,0.27,393
499,6.501,65424,2.280,273,9.12,0.30,395
501,6.578,48984.0,2.1085,275.0,9.015,0.31,396.5
508,6.762,65392,2.161,282,9.27,0.31,400
509,6.752,65424,2.176,283,9.24,0.32,400
510,6.7945,65304.0,2.1805,284.0,9.27,0.345,400.5
512,6.833,59168,2.179,286,9.35,0.30,401
513,6.990,32528,2.191,287,9.52,0.31,401
515,6.973,62160.0,2.336,289.0,9.66,0.33,401.0
517,6.9575,64736.0,2.471,291.0,9.515,0.33,401.0
519,6.974,32640,2.252,293,9.57,0.28,401
521,7.197,32464,2.529,295,9.82,0.30,402
522,7.223,65088,2.240,296,9.79,0.33,402
523,7.174,32528,2.435,297,9.88,0.39,402
525,7.371,65536,2.274,299,10.00,0.28,402
528,7.268,32688,2.289,302,9.87,0.34,402
530,7.283,65264,2.306,304,9.94,0.30,403
532,7.382,32768,2.327,306,10.08,0.28,403
534,7.425,57424,2.346,308,10.10,0.32,403
542,6.583,48528.0,2.395,317.0,9.355,0.265,404.0
547,6.227,65384.0,2.487,322.0,8.99,0.375,404.0
548,6.163,32336,2.414,323,8.87,0.35,404
552,5.9265,32720.0,2.554,328.0,8.835,0.305,405.0
556,5.731,60512,2.652,332,8.64,0.39,405
557,5.663,32640,2.537,333,8.52,0.33,405
558,5.590,32768,2.533,334,8.48,0.29,406
559,5.969,65184,2.712,335,9.06,0.33,406
560,5.505,48736.0,2.564,337.0,8.405,0.325,406.0
562,5.443,32144,2.551,339,8.25,0.39,406
566,5.3635,43888.0,2.6045,343.0,8.29,0.33,406.5
568,5.3615,65352.0,2.719,345.0,8.385,0.375,407.0
571,5.666,65328,2.750,349,8.67,0.40,407
574,5.287,60992.0,2.829,352.0,8.52,0.36,407.0
575,5.163,65536,2.667,353,8.16,0.32,408
576,5.1095,46968.0,2.6705,354.0,8.095,0.345,408.0
577,5.265,65344,2.687,356,8.26,0.36,408
579,5.168,61440,2.696,358,8.22,0.31,408
580,5.167,65360,2.717,359,8.24,0.30,408
582,5.145,32640,2.726,361,8.18,0.35,408
586,5.1045,32728.0,2.7685,366.0,8.15,0.375,409.0
587,5.1555,65408.0,2.865,367.0,8.305,0.375,409.0
588,6.027,62480,3.044,368,9.39,0.36,409
590,5.140,57312,2.787,370,8.23,0.33,409
591,5.298,55632,2.799,372,8.41,0.36,409
595,5.149,58192,2.838,376,8.28,0.35,410
597,5.605,32768,3.004,379,8.89,0.39,410
598,5.376,32528,2.867,380,8.54,0.36,410
603,5.375,61264,2.911,386,8.58,0.38,411
604,5.26766666667,63861.3333333,2.89866666667,387.0,8.48,0.34,411.0
608,5.291,56240,2.965,392,8.52,0.38,411
609,5.687,64400,2.955,393,8.90,0.43,411
610,5.3935,57608.0,2.9735,394.0,8.65,0.37,411.5
612,5.490,32656,2.969,396,8.73,0.37,412
618,5.508,64864.0,3.018,404.0,8.805,0.365,412.5
619,5.518,32464,3.066,405,8.85,0.38,413
621,5.493,32336,3.077,407,8.87,0.36,413
623,5.509,60608,3.135,410,8.92,0.38,413
624,5.579,32768,3.085,411,8.90,0.41,413
626,5.570,65200,3.124,413,8.98,0.42,413
633,5.818,65482.6666667,3.15233333333,422.0,9.21333333333,0.403333333333,415.0
636,5.753,32768,3.165,426,9.22,0.34,418
637,5.792,32736,3.199,427,9.25,0.38,419
639,5.8535,43960.0,3.1975,429.0,9.33,0.365,421.0
640,5.859,65152,3.718,430,9.74,0.47,582
643,5.888,61696,3.337,434,9.56,0.34,485
647,5.96,62080.0,3.3795,439.0,9.575,0.43,489.0
649,5.962,65456,3.397,442,9.63,0.38,490
652,6.105,40602.6666667,3.445,446.0,9.79333333333,0.41,492.666666667
657,6.137,56464,3.560,452,10.02,0.42,496
661,6.188,57856,3.511,457,9.92,0.43,500
662,6.822,60784,3.572,458,10.53,0.49,500
663,6.251,65200,3.524,460,9.98,0.46,501
665,6.377,65456,3.544,462,10.19,0.39,503
671,6.419,55344,3.632,470,10.31,0.40,508
672,6.4045,59264.0,3.63,471.0,10.26,0.425,508.0
673,6.558,32528,3.970,473,10.82,0.43,509
676,6.590,32672,3.667,477,10.48,0.42,512
677,6.739,32528,3.857,478,10.81,0.44,513
680,6.603,58328.0,3.707,482.0,10.54,0.425,515.0
684,6.700,56736,3.864,487,10.76,0.48,518
686,6.7765,48408.0,3.7605,490.0,10.775,0.405,520.0
690,6.785,32640,3.843,495,10.82,0.47,523
695,6.864,55712,3.841,502,11.02,0.35,528
700,7.032,65408,4.164,508,11.12,0.46,532
704,7.012,32192,3.926,514,11.12,0.45,535
708,7.142,32544,3.965,519,11.33,0.43,539
710,7.128,58560,4.018,522,11.33,0.48,540
712,7.298,65152,4.049,525,11.49,0.51,542
714,7.609,47808.0,4.218,528.0,12.03,0.49,544.0
727,8.576,60608,4.738,546,13.51,0.49,555
734,8.034,32688,4.211,556,12.35,0.55,556
738,8.253,64128,4.245,561,12.69,0.48,557
739,8.474,47712.0,4.318,563.0,12.96,0.49,557.0
747,9.246,32768,4.387,574,13.78,0.50,557
750,9.480,62000,4.600,578,14.27,0.49,557
755,11.325,57680,5.251,586,16.58,0.66,559
763,11.468,65216,4.594,597,16.32,0.46,569
767,12.244,65072,4.550,603,16.89,0.57,577
775,14.490,65232,4.657,615,19.19,0.60,591
781,16.079,32528,4.703,624,20.95,0.48,599
787,18.297,65168,4.827,633,23.31,0.44,614
788,18.863,32768,4.775,635,23.82,0.44,615
792,19.811,32768,5.535,641,25.33,0.66,845
804,20.710,65008,5.686,659,26.32,0.71,868
811,23.774,32768,6.841,670,29.71,1.03,882
813,22.1845,49000.0,5.984,673.0,28.14,0.695,886.0
833,25.563,32464,6.130,704,31.60,0.72,925
835,25.649,55776,6.075,708,31.64,0.72,929
841,26.001,65376,6.164,717,32.04,0.75,941
844,26.247,32528,6.211,722,32.38,0.73,947
847,26.419,65024,6.449,727,32.71,0.80,953
850,26.625,56064,6.454,732,32.89,0.83,959
852,26.818,65440,6.332,735,32.92,0.87,964
855,27.103,32768,6.418,740,33.37,0.74,970
860,27.405,65520,6.445,748,33.63,0.88,980
861,27.491,56912,6.814,750,33.83,0.74,982
864,27.471,58240,6.460,755,33.83,0.75,988
874,28.247,65536,6.673,771,34.73,0.82,1009
876,28.387,65088,6.674,775,34.88,0.83,1013
880,28.398,55696,6.932,781,35.21,0.77,1021
882,28.631,61600,6.715,785,35.13,0.85,1026
899,29.495,63192.0,7.1765,813.0,36.27,0.905,1060.5
901,29.761,62120.0,7.0285,817.0,36.615,0.815,1061.5
903,29.871,65536,7.072,820,36.71,0.84,1062
905,29.778,65440,7.256,824,36.81,0.86,1062
932,31.782,65520,7.627,871,39.09,0.95,1067
959,33.743,63216,7.903,919,41.41,0.88,1071
962,33.903,32528,7.858,925,41.54,0.90,1071
963,35.036,64928,7.980,927,42.64,1.01,1072
967,34.286,57296,7.900,934,41.78,1.05,1072
977,34.963,55408,8.267,952,42.91,0.96,1074
978,34.9265,48968.0,8.1895,954.0,42.82,0.94,1000.5
984,35.316,65504,8.292,965,43.31,0.94,1075
992,35.763,65056,8.641,980,43.77,0.95,1077
1005,36.524,65280,9.429,1005,45.27,1.32,1302
1016,37.349,32768,9.681,1026,46.36,1.32,1328
1029,38.343,65408,9.778,1051,47.49,1.28,1360
1040,41.134,65408,11.092,1072,51.44,1.45,1386
1059,40.971,65376,10.297,1110,50.48,1.42,1398
1065,41.192,65472,10.388,1122,50.89,1.32,1399
1069,41.052,65376,10.423,1130,50.70,1.40,1400
1123,25.3545,49032.0,11.5265,1242.0,35.94,1.55,1411.0
1136,23.298,65264,11.960,1269,34.46,1.42,1414
1145,22.190,65536,11.907,1288,33.16,1.57,1416
1158,21.091,57680,12.406,1317,32.27,1.56,1419
1170,22.817,65360,13.244,1343,34.61,1.80,1421
1175,20.478,65216,12.850,1354,32.08,1.69,1423
1187,20.053,57280,12.937,1380,31.74,1.64,1425
1188,20.837,59600,13.835,1383,33.42,1.73,1425
1189,19.848,32528,12.962,1385,31.54,1.68,1426
1202,19.989,61104,13.270,1414,31.90,1.79,1429
1203,19.830,59184,13.444,1416,31.85,1.60,1429
1239,21.498,61888,13.917,1499,34.09,1.74,1437
1251,21.143,65408,14.170,1527,33.98,1.76,1455
1268,24.531,63008,16.156,1567,38.59,2.18,1484
1282,22.421,65392,15.148,1600,35.90,1.82,1511
1284,23.237,65120,15.996,1605,37.05,1.78,1515
1286,22.544,32528,15.270,1610,36.13,1.83,1519
1293,23.037,32624,15.294,1627,36.75,1.76,1539
1343,25.816,65120,16.518,1750,40.57,1.95,1677
1359,25.157,65408,16.890,1790,40.25,1.94,1711
1374,26.295,32720,17.451,1828,41.51,2.12,1742
1383,26.515,32736,18.268,1851,42.27,2.00,1767
1400,27.308,65536,18.423,1896,43.10,2.14,1826
1434,31.500,65504,21.046,1985,48.88,2.38,1916
1459,31.173,62336,20.427,2052,48.19,2.21,1973
1530,60.715,61312,22.070,2250,79.80,2.64,2172
1558,88.399,65520,22.943,2330,108.22,2.61,2231


==> plots/data-B.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
30,,,,,,,
31,0.016,0,.004,392928,,,
32,0.017,0,.004,392400,,,
33,0.018,0,.005,425552,,,
34,0.019,0,.004,458400,,,
35,0.020,32688,.005,458496,,,
36,0.020,32624,.005,491296,,,
37,0.022,32624,.006,524064,,,
38,0.021,32752,.004,555568,,,
39,0.024,32768,.005,589696,,,
40,0.044,32464,.010,622112,,,
41,0.023,32752,.006,655152,,,
42,0.024,0,.010,720496,,,
43,0.026,0,.005,753328,,,
44,0.027,0,.006,784784,,,
45,0.029,0,.008,819136,,,
46,0.030,0,.009,851840,,,
47,0.029,32768,.008,883632,,,
48,0.098,32768,.016,3095440,,,
49,0.086,0,.014,3227280,,,
50,0.083,0,.013,3356640,,,
51,0.086,0,.014,3454464,,,
52,0.092,32576,.019,3552752,,,
53,0.088,0,.015,3681392,,,
54,0.090,0,.014,3812720,,,
55,0.094,32432,.014,3877392,,,
56,0.131,0,.016,4040064,,,
57,0.108,0,.015,4172224,,,
58,0.105,0,.016,4270176,,,
59,0.107,0,.016,4401200,,,
60,0.107,32752,.017,4497376,,,
61,0.111,0,.025,4627392,,,
62,0.122,32608,.018,4726672,,,
63,0.116,0,.018,4889088,,,
64,0.127,32736,.036,4955632,,,
65,0.136,0,.020,5119072,,,
66,0.130,0,.023,5247760,,,
67,0.128,0,.023,5379472,,,
68,0.177,0,.035,5476400,,,
69,0.147,0,.031,5638704,,,
70,0.149,32544,.024,5738336,,,
71,0.140,0,.025,5869104,,,
72,0.154,0,.027,5995664,,,
73,0.182,0,.038,6128992,,,
74,0.155,32736,.029,6228816,,,
75,0.170,0,.032,6391104,,,
76,0.168,0,.028,6518704,,,
77,0.191,0,.026,6647584,,,
78,0.178,0,.029,6750224,,,
79,0.230,32720,.036,6848000,,,
80,0.174,32656,.028,6978304,,,
81,0.190,0,.031,7173632,,,
82,0.240,0,.044,7305840,,,
83,0.181,0,.036,7435440,,,
84,0.202,0,.033,7566144,,,
85,0.198,0,.032,7696528,,,
86,0.193,0,.032,7859216,,,
87,0.193,0,.033,7990912,,,
88,0.210,0,.035,8120432,,,
89,0.194,0,.032,8250640,,,
90,0.201,32752,.039,8380672,,,
91,0.201,32528,.038,8512576,,,
92,0.200,0,.037,8675920,,,
93,0.205,0,.039,8832912,,,
94,0.212,0,.036,8962912,,,
95,0.213,0,.038,9102512,,,
96,0.217,32752,.038,9231344,,,
97,0.218,0,.041,9392080,,,
98,0.236,0,.038,9553664,,,
99,0.228,0,.040,9688448,,,
100,0.234,32768,.045,9818192,,,
101,0.236,0,.044,9978400,,,
102,0.243,0,.048,10146256,,,
103,0.238,0,.047,10276560,,,
104,0.249,0,.044,10433264,,,
105,0.247,32640,.048,10569296,,,
106,0.255,0,.046,10760304,,,
107,0.257,32752,.050,10861952,,,
108,0.261,0,.047,11052176,,,
109,0.259,32768,.048,11158560,,,
110,0.273,0,.049,11347840,,,
111,0.269,32528,.050,11483568,,,
112,0.269,0,.053,11678720,,,
113,0.278,32768,.053,11777232,,,
114,0.279,0,.059,11970464,,,
115,0.287,0,.057,12128640,,,
116,0.280,32720,.056,12268544,,,
117,0.293,0,.056,12456512,,,
118,0.291,0,.056,12618992,,,
119,0.296,0,.065,12790368,,,
120,0.303,0,.058,12985168,,,
121,0.302,0,.057,13117088,,,
122,0.301,32768,.062,13247968,,,
123,0.309,32720,.058,13410912,,,
124,0.304,32704,.065,13600800,,,
125,0.315,0,.062,13801840,,,
126,0.321,0,.065,13962096,,,
127,0.322,0,.067,14120768,,,
128,0.318,0,.066,14291632,,,
129,0.324,0,.064,14457072,,,
130,0.340,0,.067,14619344,,,
131,0.326,0,.070,14782752,,,
132,0.333,0,.068,14977984,,,
133,0.337,0,.071,15141920,,,
134,0.337,0,.074,15306672,,,
135,0.340,0,.072,15469264,,,
136,0.349,0,.073,15664800,,,
137,0.352,0,.071,15822928,,,
138,0.359,0,.074,15989120,,,
139,0.361,32720,.081,16147968,,,
140,0.359,32768,.076,16315296,,,
141,0.356,32592,.077,16480368,,,
142,0.380,0,.080,16709968,,,
143,0.389,0,.112,16870176,,,
144,0.473,32704,.128,17030496,,,
145,0.384,32512,.115,17200384,,,
146,0.418,0,.119,17420480,,,
147,0.389,32768,.115,17549248,,,
148,0.405,32688,.117,17756352,,,
149,0.403,0,.183,17975280,,,
150,0.472,32736,.152,18107504,,,
151,0.450,0,.180,18311616,,,
152,0.549,0,.152,18505280,,,
153,0.460,32704,.143,18637264,,,
154,0.464,0,.197,18863296,,,
155,0.443,32768,.141,18996048,,,
156,0.448,0,.193,19221136,,,
157,0.445,32752,.146,19389056,,,
158,0.441,0,.142,19617360,,,
159,0.448,0,.140,19781984,,,
160,0.489,32768,.196,19937712,,,
161,0.453,0,.146,20165568,,,
162,0.466,0,.146,20369936,,,
163,0.457,32752,.157,20522368,,,
164,0.478,0,.222,20753744,,,
165,0.482,0,.152,20926608,,,
166,0.503,32752,.155,21112736,,,
167,0.489,0,.155,21313520,,,
168,0.495,0,.151,21536304,,,
169,0.516,0,.180,21709616,,,
170,0.504,0,.163,21901776,,,
171,0.481,0,.154,22125680,,,
172,0.487,0,.154,22298960,,,
173,0.499,0,.174,22520304,,,
174,0.542,0,.187,22712912,,,
175,0.551,0,.934,22908032,,,
176,0.651,0,.162,23102048,,,
177,0.550,0,.168,23309968,,,
178,0.544,0,.198,23507344,,,
179,0.649,0,.162,23736992,,,
180,0.587,0,.170,23934288,,,
181,0.553,0,.169,24115888,,,
182,0.583,0,.182,24346832,,,
183,0.593,0,.175,24546112,,,
184,0.615,0,.211,24746320,,,
185,0.678,0,.190,24965616,,,
186,0.688,0,.201,25165888,,,
187,0.597,0,.199,25370400,,,
188,0.603,0,.189,25586064,,,
189,0.600,0,.189,25789680,,,
190,0.606,0,.186,26010000,,,
191,0.616,0,.189,26216848,,,
192,0.627,0,.191,26437824,,,
193,0.622,0,.191,26641904,,,
194,0.613,0,.335,26866064,,,
195,0.640,0,.195,27058048,,,
196,0.664,0,.197,27297088,,,
197,0.658,0,.194,27491328,,,
198,0.690,0,.203,27715216,,,
199,0.776,0,.217,27942624,,,
200,0.703,0,.210,28136544,,,
201,0.655,0,.194,28367184,,,
202,0.685,0,.207,28595440,,,
203,0.673,0,.231,28792976,,,
204,0.672,0,.200,29022080,,,
205,0.673,0,.207,29253072,,,
206,0.681,0,.207,29483520,,,
207,0.781,0,.229,29684720,,,
208,0.747,0,.228,29932992,,,
209,0.734,0,.214,30132656,,,
210,0.724,0,.219,30369728,,,
211,0.755,0,.219,30604352,,,
212,0.752,0,.216,30824832,,,
213,0.729,0,.212,31044752,,,
214,0.770,0,.226,31263568,,,
215,0.730,0,.215,31520368,,,
216,0.744,32768,.210,31708448,,,
217,0.737,32752,.223,31931392,,,
218,0.777,32768,.204,32159312,,,
219,0.796,32752,.215,32384688,,,
220,0.838,32768,.260,32641744,,,
221,0.822,32768,.227,32868848,,,
231,0.796,32752,.287,40699488,,,
241,0.857,32512,.273,43291744,,,
251,0.903,32768,.285,45935632,,,
261,1.065,32768,.325,48664224,,,
271,1.066,32768,.359,51462848,,,
281,1.069,0,.369,54365280,,,
291,1.263,0,.389,57304672,,,
301,1.268,0,.392,60315664,,,
311,1.362,0,.412,63394416,,,
321,1.436,0,.429,66578736,,,
331,1.499,0,.453,69800928,,,
341,1.577,0,.453,73093504,,,
351,1.795,0,.497,76455168,,,
361,1.972,0,.519,79888000,,,
371,2.027,0,.623,83390224,,,
381,2.069,0,.646,86965392,,,
391,1.376,0,.516,62211696,,,
401,1.348,0,.538,65210144,,,
411,1.297,0,.563,68279056,,,
421,1.277,0,.597,71418496,,,
431,1.246,0,.647,74628352,,,
441,1.276,0,.661,77908624,,,
451,1.303,0,.664,81259232,,,
461,1.348,0,.686,84680304,,,
471,1.548,0,.733,88171840,,,
481,1.467,0,.770,91766320,,,
491,1.530,0,.775,95397472,,,
501,1.588,65536,.793,99035664,,,
511,1.640,65472,.824,102808912,,,
521,1.735,65504,.849,106652224,,,
531,1.968,65392,.878,110566400,,,
541,2.083,65472,.941,114550640,,,
551,1.959,65456,.966,118572496,,,
561,2.025,65536,1.103,122697872,,,
571,2.125,65536,1.129,126893328,,,
581,2.269,0,1.165,131224544,,,


==> plots/data-C-1.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
5,0.014,0,.002,262080,,,
6,0.025,0,.008,878576,,,
7,0.033,0,.007,978928,,,
8,0.029,0,.007,1108816,,,
9,0.031,0,.011,1205360,,,
10,0.036,0,.008,1334400,,,
11,0.036,0,.007,1434992,,,
12,0.039,0,.011,1596688,,,
13,0.043,0,.008,1727440,,,
14,0.044,0,.014,1892480,,,
15,0.051,0,.014,2021056,,,
16,0.046,0,.012,2218624,,,
17,0.048,0,.010,2348512,,,
18,0.057,0,.018,2543616,,,
19,0.064,0,.021,2705856,,,
20,0.065,0,.013,2934016,,,
21,0.059,0,.020,3065600,,,
22,0.064,32640,.021,3294736,,,
23,0.065,0,.016,3490976,,,
24,0.070,0,.019,3786752,,,
25,0.071,32704,.024,3917440,,,
26,0.081,0,.022,4243344,,,
27,0.072,0,.022,4439024,,,
28,0.084,32720,.024,4734208,,,
29,0.095,0,.030,4963424,,,
30,0.092,0,.028,5319904,,,
31,0.103,32656,.026,5486544,,,
32,0.104,0,.031,5910544,,,
33,0.105,0,.030,6103424,,,
34,0.115,32704,.031,6499264,,,
35,0.117,0,.037,6758736,,,
36,0.106,0,.043,7186240,,,
37,0.120,32560,.039,7382672,,,
38,0.113,0,.045,7904624,,,
39,0.131,32512,.039,8132336,,,
40,0.128,0,.045,8657008,,,
41,0.129,0,.043,8919824,,,
42,0.133,32768,.047,9409200,,,
43,0.132,0,.049,9738048,,,
44,0.145,0,.056,10261488,,,
45,0.137,0,.057,10553552,,,
46,0.148,32640,.060,11141248,,,
47,0.156,0,.057,11466416,,,
48,0.166,0,.068,12122224,,,
49,0.212,0,.059,12419584,,,
50,0.242,0,.068,13110448,,,
51,0.172,0,.068,13431264,,,
52,0.179,0,.127,14155728,,,
53,0.180,32656,.114,14479568,,,
54,0.195,0,.121,15264672,,,
55,0.199,32688,.125,15591312,,,
56,0.206,0,.136,16409808,,,
57,0.210,0,.129,16801184,,,
58,0.219,0,.132,17628736,,,
59,0.223,32752,.132,17987568,,,
60,0.236,0,.137,18925136,,,
61,0.246,0,.138,19314368,,,
62,0.246,32768,.143,20199664,,,
63,0.269,0,.158,20686048,,,
64,0.255,0,.151,21642592,,,
65,0.262,0,.151,22097152,,,
66,0.281,0,.152,23083552,,,
67,0.284,0,.159,23576864,,,
68,0.284,0,.163,24623600,,,
69,0.302,32656,.169,25083008,,,
70,0.307,32336,.173,26163376,,,
71,0.314,32704,.176,26683552,,,
72,0.323,0,.177,27859056,,,
73,0.329,0,.178,28389504,,,
74,0.393,0,.179,29566624,,,
75,0.344,0,.192,30122032,,,
76,0.363,0,.194,31357888,,,
77,0.367,32688,.193,31889184,,,
78,0.376,0,.203,33226080,,,
79,0.381,0,.204,33810352,,,
80,0.404,32752,.226,35124720,,,
81,0.435,32768,.218,35748480,,,
82,0.435,0,.242,37190448,,,
83,0.447,0,.232,37803632,,,
84,0.438,0,.236,39246816,,,
85,0.453,32768,.248,39866672,,,
86,0.479,0,.248,41408464,,,
87,0.468,0,.245,42097312,,,
88,0.496,32768,.258,43632576,,,
89,0.503,32656,.266,44328224,,,
90,0.503,32768,.277,45943120,,,
91,0.519,32752,.271,46664848,,,
92,0.534,0,.287,48377392,,,
93,0.601,0,.283,49104672,,,
94,0.575,32608,.301,50839520,,,
95,0.569,0,.319,51619328,,,
96,0.590,0,.313,53426160,,,
97,0.600,0,.318,54200672,,,
98,0.626,32688,.328,56046096,,,
99,0.663,32592,.328,56858336,,,
100,0.692,0,.351,58818160,,,
101,0.674,32592,.346,59608784,,,
102,0.698,32624,.365,61593328,,,
103,0.705,0,.385,62478416,,,
104,0.712,0,.377,64556704,,,
105,0.734,0,.374,65407584,,,
106,0.748,0,.389,67559440,,,
107,0.775,32720,.389,68408208,,,
108,0.784,0,.412,70665136,,,
109,0.803,32704,.414,71555584,,,
110,0.821,0,.415,73861184,,,
111,0.838,32752,.434,74766224,,,
112,0.850,32384,.437,77084512,,,
113,0.861,32592,.445,78070624,,,
114,0.892,0,.458,80503936,,,
115,0.902,0,.469,81516896,,,
116,0.931,32752,.474,83963936,,,
117,0.924,32576,.481,84972448,,,
118,0.970,0,.511,87581504,,,
119,0.985,32528,.521,88603440,,,
120,0.985,0,.520,91255504,,,
121,1.095,32768,.532,92304096,,,
122,1.118,0,.549,95029520,,,
123,1.170,32768,.567,96106096,,,
124,1.182,0,.568,98907968,,,
125,1.070,32704,.571,100011648,,,
126,1.179,0,.586,102892480,,,
127,1.184,0,.595,104081376,,,
128,1.189,0,.607,107014096,,,
129,1.211,0,.615,108186544,,,
130,1.320,0,.635,111211184,,,
131,1.358,0,.701,112445488,,,
132,1.289,0,.682,115533904,,,
133,1.314,0,.649,116767456,,,
134,1.357,0,.871,119953440,,,
135,1.387,0,.825,121209728,,,
136,1.373,0,.844,124495168,,,
137,1.381,0,.843,125802592,,,
138,1.415,0,.848,129136160,,,
139,1.437,0,.862,130477392,,,
140,1.515,0,.865,133879456,,,
141,1.483,0,.886,135278240,,,
142,1.530,0,.902,138766448,,,
143,1.549,0,.930,140167120,,,
144,1.605,0,.941,143774320,,,
145,1.654,0,.941,145187936,,,
146,1.665,0,.962,148897184,,,
147,1.663,0,.977,150342928,,,
148,1.719,0,1.027,154114256,,,
149,1.728,0,.995,155625840,,,
150,1.798,0,1.017,159465328,,,
151,1.752,0,1.040,161008688,,,
152,1.985,0,1.038,164954208,,,
153,1.866,0,1.137,166531360,,,
154,1.902,0,1.117,170553152,,,
155,1.865,0,1.082,172179520,,,
156,2.083,0,1.212,176295568,,,
157,1.925,0,1.116,177938224,,,
158,1.980,0,1.142,182146816,,,
159,2.001,0,1.154,183807296,,,
160,2.153,0,1.225,188142928,,,
161,2.039,0,1.253,189839040,,,
162,2.119,0,1.241,194272288,,,
163,2.213,32752,1.385,195966896,,,
164,2.179,32768,1.294,200496496,,,
165,2.243,0,1.297,202294144,,,
166,2.273,32752,1.316,206862080,,,
167,2.284,32768,1.305,208645232,,,
168,2.295,32768,1.338,213371584,,,
169,2.280,32768,1.342,215222064,,,
170,2.328,32752,1.366,220016992,,,
171,2.366,32768,1.374,221904016,,,
172,2.407,32768,1.632,226798736,,,
173,2.418,32752,1.650,228731040,,,
174,2.489,32768,1.641,233752032,,,
175,2.502,32768,1.654,235680288,,,
176,2.547,32752,1.684,240814496,,,
177,2.548,32768,1.688,242779536,,,
178,2.653,32768,1.717,248017376,,,
179,2.606,32752,1.735,250052304,,,
180,2.723,32512,1.758,255364160,,,
181,2.882,32624,1.801,257436384,,,
182,2.773,32720,1.791,262853808,,,
183,2.825,32752,1.791,264963904,,,
184,2.846,32752,1.851,270522768,,,
185,3.045,32592,1.896,272640784,,,
186,2.945,32688,1.885,278306608,,,
187,3.042,32704,1.954,280461952,,,
188,3.258,32752,2.050,286238272,,,
189,3.247,32704,2.002,288465504,,,
190,3.218,32512,2.527,294318448,,,
191,3.163,32624,2.002,296585648,,,
192,3.480,32720,2.186,302550352,,,
193,4.296,32736,2.241,304858464,,,
194,3.614,32352,2.234,310969840,,,
195,3.420,32464,2.262,313285200,,,
196,3.325,32560,2.155,319509408,,,
197,3.391,32672,2.131,321889056,,,
198,3.778,32768,2.704,328229392,,,
199,3.775,32592,2.465,330657312,,,
201,3.661,32496,2.377,339549856,6.39,0.30,361072
211,4.615,32672,2.664,386457952,7.18,0.34,381712
221,4.587,32544,3.165,437498288,7.97,0.42,507676
231,11.314,32768,3.916,492878704,9.04,0.48,512232
241,6.787,32768,4.263,552740768,10.46,0.66,554024
251,6.880,0,4.596,617310064,11.63,0.55,620632
261,8.579,0,5.704,686693568,14.11,0.86,945288
271,8.002,0,6.886,761066304,14.71,0.96,945356
281,8.792,0,6.654,840672224,15.17,0.92,945728
291,9.545,0,8.908,925651984,17.26,1.14,1252812
301,12.199,0,9.263,1016185104,18.95,1.43,1254080
311,12.217,0,10.997,1112475904,21.33,1.61,1255416
321,14.147,0,10.657,1214635952,23.11,1.38,1257364
331,20.208,0,11.865,1322879184,25.48,1.46,1371748
341,15.339,0,20.541,1437375456,27.01,1.68,1493172
351,17.053,0,14.444,1558304144,29.75,2.06,1622204
361,17.781,0,16.367,1685838288,31.64,2.03,1759320
371,18.881,0,18.869,1820156016,34.43,2.52,1903232
381,18.881,0,18.869,1820156016,8.92,1.55,2031084


==> plots/data-C-2.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
5,0.024,0,.010,488240,,,
6,0.017,32768,.003,196256,,,
7,0.019,32768,.003,196304,,,
8,0.019,0,.003,261312,,,
9,0.021,0,.004,261312,,,
10,0.019,0,.003,294368,,,
11,0.027,0,.004,294336,,,
12,0.029,0,.008,912864,,,
13,0.034,0,.008,910704,,,
14,0.032,0,.008,1043808,,,
15,0.031,0,.008,1042256,,,
16,0.033,0,.009,1174016,,,
17,0.038,0,.011,1174288,,,
18,0.041,0,.012,1303824,,,
19,0.038,0,.011,1303824,,,
20,0.039,0,.011,1433792,,,
21,0.036,0,.006,1433792,,,
22,0.041,0,.013,1598064,,,
23,0.040,0,.007,1598064,,,
24,0.041,0,.011,1762144,,,
25,0.050,0,.013,1761776,,,
26,0.044,0,.014,1925344,,,
27,0.047,0,.012,1925584,,,
28,0.053,0,.016,2119712,,,
29,0.046,0,.014,2119712,,,
30,0.047,0,.014,2316992,,,
31,0.048,0,.016,2316992,,,
32,0.060,0,.016,2511504,,,
33,0.056,0,.017,2511504,,,
34,0.054,0,.018,2737488,,,
35,0.053,0,.015,2737488,,,
36,0.058,0,.019,2971536,,,
37,0.054,0,.019,2971536,,,
38,0.066,0,.022,3198944,,,
39,0.056,0,.020,3197456,,,
40,0.060,0,.021,3459824,,,
41,0.067,0,.022,3459824,,,
42,0.065,32768,.024,3687744,,,
43,0.064,32768,.023,3687744,,,
44,0.070,0,.021,4016000,,,
45,0.066,0,.021,4016000,,,
46,0.066,0,.027,4309296,,,
47,0.075,0,.026,4309296,,,
48,0.072,0,.028,4603904,,,
49,0.075,0,.024,4603056,,,
50,0.079,0,.026,4931536,,,
51,0.087,0,.031,4931536,,,
52,0.084,0,.031,5257760,,,
53,0.091,0,.031,5257760,,,
54,0.100,0,.027,5617488,,,
55,0.094,0,.029,5617328,,,
56,0.103,0,.033,5978112,,,
57,0.091,0,.036,5978352,,,
58,0.093,0,.031,6339936,,,
59,0.096,0,.038,6339936,,,
60,0.090,0,.041,6728848,,,
61,0.103,0,.037,6728848,,,
62,0.109,0,.042,7154384,,,
63,0.101,0,.042,7154384,,,
64,0.113,0,.041,7581792,,,
65,0.107,0,.043,7580896,,,
66,0.107,0,.042,8038048,,,
67,0.114,0,.044,8037664,,,
68,0.111,0,.049,8494864,,,
69,0.121,0,.043,8494864,,,
70,0.118,0,.053,8983968,,,
71,0.122,0,.048,8982256,,,
72,0.130,32496,.046,9443248,,,
73,0.133,32496,.056,9443248,,,
74,0.131,0,.058,10001120,,,
75,0.129,0,.056,10001120,,,
76,0.146,32768,.062,10491216,,,
77,0.147,32768,.056,10491600,,,
78,0.139,0,.062,11080768,,,
79,0.154,0,.062,11080768,,,
80,0.152,0,.069,11636208,,,
81,0.155,0,.063,11668720,,,
82,0.184,0,.063,12257424,,,
83,0.157,0,.067,12257424,,,
84,0.164,32672,.066,12814896,,,
85,0.160,32672,.070,12814896,,,
86,0.162,0,.099,13502816,,,
87,0.164,0,.106,13502816,,,
88,0.173,0,.112,14125600,,,
89,0.176,0,.118,14122928,,,
90,0.183,0,.120,14808832,,,
91,0.180,0,.120,14808832,,,
92,0.189,0,.137,15498448,,,
93,0.186,0,.123,15497600,,,
94,0.213,0,.129,16216944,,,
95,0.201,0,.122,16216944,,,
96,0.201,0,.140,16970464,,,
97,0.204,0,.137,16970464,,,
98,0.204,0,.126,17721168,,,
99,0.213,0,.131,17721408,,,
100,0.247,32768,.140,18473632,,,
101,0.215,32768,.135,18473632,,,
102,0.222,0,.143,19324336,,,
103,0.235,0,.145,19324336,,,
104,0.240,0,.156,20176992,,,
105,0.247,0,.151,20176992,,,
106,0.267,32768,.148,20992960,,,
107,0.245,32768,.155,20993488,,,
108,0.246,0,.156,21907120,,,
109,0.274,0,.153,21907120,,,
110,0.271,0,.155,22797440,,,
111,0.252,0,.157,22797440,,,
112,0.269,0,.169,23747488,,,
113,0.274,0,.169,23747488,,,
114,0.285,32640,.164,24661824,,,
115,0.286,32640,.172,24661824,,,
116,0.300,0,.172,25703248,,,
117,0.297,0,.168,25703248,,,
118,0.297,0,.173,26687360,,,
119,0.306,0,.237,26687360,,,
120,0.313,32768,.183,27702800,,,
121,0.317,32768,.193,27704224,,,
122,0.329,0,.188,28816336,,,
123,0.313,0,.181,28815840,,,
124,0.350,0,.242,29889792,,,
125,0.353,0,.197,29889792,,,
126,0.370,32752,.195,30975696,,,
127,0.339,32752,.199,30975696,,,
128,0.355,0,.209,32154416,,,
129,0.391,0,.203,32154416,,,
130,0.382,0,.216,33331888,,,
131,0.402,0,.221,33331856,,,
132,0.381,32656,.220,34511616,,,
133,0.380,32656,.211,34511616,,,
134,0.388,32304,.228,35721872,,,
135,0.388,32304,.222,35721872,,,
136,0.403,32560,.308,36999360,,,
137,0.404,32560,.224,36999776,,,
138,0.417,0,.241,38309936,,,
139,0.445,0,.234,38309904,,,
140,0.470,0,.279,39650784,,,
141,0.449,0,.248,39650784,,,
142,0.478,32752,.269,40966752,,,
143,0.458,32752,.263,40966752,,,
144,0.490,32560,.268,42330496,,,
145,0.462,32560,.269,42330912,,,
146,0.491,0,.257,43797840,,,
147,0.494,0,.288,43799216,,,
148,0.557,32672,.305,45213984,,,
149,0.662,32672,.300,45213984,,,
150,0.500,0,.285,46720800,,,
151,0.509,0,.279,46719808,,,
152,0.552,32640,.281,48195568,,,
153,0.529,32640,.324,48195568,,,
154,0.574,0,.323,49763824,,,
155,0.554,0,.364,49763856,,,
156,0.565,32752,.386,51307136,,,
157,0.561,32752,.322,51307136,,,
158,0.552,0,.313,52930192,,,
159,0.589,0,.305,52930192,,,
160,0.595,32752,.434,54544592,,,
161,0.582,32752,.342,54544592,,,
162,0.629,0,.326,56247232,,,
163,0.624,0,.364,56248672,,,
164,0.607,0,.447,57981904,,,
165,0.611,0,.425,57982400,,,
166,0.634,0,.357,59717776,,,
167,0.683,0,.347,59717776,,,
168,0.641,0,.369,61477456,,,
169,0.636,0,.365,61508832,,,
170,0.651,0,.376,63312576,,,
171,0.674,0,.378,63312576,,,
172,0.687,0,.388,65152688,,,
173,0.680,0,.391,65152688,,,
174,0.709,32768,.411,66992720,,,
175,0.711,32768,.395,66992240,,,
176,0.746,0,.408,68974416,,,
177,0.723,0,.417,68974400,,,
178,0.744,0,.423,70914304,,,
179,0.744,0,.417,70914304,,,
180,0.789,32768,.417,72880928,,,
181,0.763,32768,.430,72880736,,,
182,0.785,0,.436,74935200,,,
183,0.768,0,.437,74935712,,,
184,0.801,32720,.455,76973856,,,
185,0.862,32720,.452,76973888,,,
186,0.838,32480,.470,79100576,,,
187,0.868,32480,.475,79098336,,,
188,0.884,32640,.498,81258288,,,
189,0.912,32640,.502,81258288,,,
190,0.906,32736,.534,83424400,,,
191,0.927,32736,.500,83425424,,,
192,0.892,0,.504,85689408,,,
193,0.898,0,.500,85688720,,,
194,0.909,32736,.523,87908480,,,
195,0.916,32736,.530,87908480,,,
196,0.976,32688,.534,90228224,,,
197,1.012,32688,.639,90226672,,,
198,0.969,32592,.618,92584032,,,
199,0.968,32592,.609,92584032,,,
201,1.030,32752,.546,94953840,2.08,0.13,143772
211,1.168,0,.746,107550112,2.50,0.14,144016
221,1.259,0,.860,121148608,2.64,0.16,213608
231,1.461,32704,.948,135848416,2.88,0.19,215572
241,1.540,0,1.024,151782240,3.01,0.18,215120
251,1.723,0,1.099,168864688,3.23,0.23,214816
261,2.071,0,1.204,187188080,3.72,0.21,214332
271,2.256,0,1.303,206786816,3.99,0.22,214116
281,2.469,0,1.679,227754688,4.49,0.31,357500
291,2.712,0,1.762,250078704,4.83,0.32,359008
301,3.031,0,1.902,273798608,5.34,0.25,358516
311,3.204,0,2.080,298999408,5.61,0.33,357952
321,3.495,0,2.294,325722672,6.13,0.30,357512
331,3.796,32752,2.511,353930512,6.55,0.42,365976
341,4.068,32752,2.689,383760688,7.07,0.35,388212
351,4.316,32768,2.873,415256768,7.44,0.40,421240
361,4.657,32752,3.293,448434176,8.18,0.44,518908
371,5.079,32752,3.523,483338368,8.84,0.42,518984
381,5.480,32720,3.745,520011472,9.38,0.51,531116
391,5.888,32752,4.084,558501680,10.09,0.54,571440
401,6.320,32512,4.295,598873296,10.76,0.52,614176
411,6.676,32704,4.559,641125856,11.36,0.54,658988
421,7.209,32560,6.030,685325632,12.84,0.78,962692
431,7.577,32496,6.083,731516192,13.50,0.81,963588
441,8.098,32432,6.481,779743264,14.40,0.84,964552
451,8.594,32672,6.750,830047360,15.00,1.00,965784
461,9.094,32720,8.238,882508224,16.81,1.17,1273716
471,9.651,32768,8.594,937104464,17.66,1.25,1275184
481,10.205,32656,9.405,993911968,18.51,1.41,1276868
491,10.775,32768,9.446,1052973536,19.53,1.35,1278724
501,11.423,0,10.102,1114367424,20.81,1.38,1280732
511,12.133,0,10.593,1178071808,21.89,1.51,1282984
521,12.785,0,10.956,1244162096,22.83,1.60,1308896
531,13.442,0,11.656,1312653856,24.13,1.64,1382524
541,13.983,0,12.592,1383650992,25.22,1.68,1459392
551,14.818,0,12.870,1457169120,26.38,1.74,1538744
561,15.867,0,14.450,1533248896,28.61,1.98,1620784
571,16.129,0,15.313,1611936240,29.53,2.07,1706448
581,16.923,0,16.956,1693257216,31.43,2.27,1872604


==> plots/data-C-3.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
5,0.021,0,.006,488240,,,
6,0.025,0,.005,487920,,,
7,0.017,32768,.002,196304,,,
8,0.023,32768,.004,196448,,,
9,0.017,32768,.002,196496,,,
10,0.016,0,.003,261840,,,
11,0.014,0,.002,261648,,,
12,0.023,0,.005,261840,,,
13,0.020,0,.004,294400,,,
14,0.023,0,.004,294336,,,
15,0.019,0,.005,294368,,,
16,0.029,0,.009,911696,,,
17,0.032,0,.009,910704,,,
18,0.030,0,.007,910704,,,
19,0.032,0,.010,1042976,,,
20,0.029,0,.006,1042976,,,
21,0.028,0,.007,1043360,,,
22,0.033,0,.007,1174064,,,
23,0.031,0,.010,1171936,,,
24,0.032,0,.006,1174064,,,
25,0.034,0,.010,1304016,,,
26,0.035,0,.009,1304016,,,
27,0.037,0,.011,1304288,,,
28,0.039,0,.007,1433792,,,
29,0.043,0,.007,1433760,,,
30,0.041,0,.012,1433744,,,
31,0.044,0,.013,1598064,,,
32,0.040,0,.012,1599008,,,
33,0.042,0,.012,1599008,,,
34,0.044,0,.013,1761808,,,
35,0.043,0,.013,1761808,,,
36,0.048,0,.013,1761808,,,
37,0.048,0,.015,1925584,,,
38,0.049,0,.014,1925344,,,
39,0.044,0,.015,1925584,,,
40,0.049,0,.015,2119712,,,
41,0.048,0,.016,2119440,,,
42,0.050,0,.014,2119408,,,
43,0.050,0,.016,2316960,,,
44,0.053,0,.015,2317488,,,
45,0.055,0,.016,2317488,,,
46,0.056,0,.017,2511680,,,
47,0.045,0,.016,2511680,,,
48,0.049,0,.015,2511680,,,
49,0.053,0,.016,2736672,,,
50,0.059,0,.016,2736672,,,
51,0.051,0,.017,2737488,,,
52,0.054,0,.019,2971776,,,
53,0.056,0,.020,2971536,,,
54,0.058,0,.020,2971776,,,
55,0.053,0,.022,3197456,,,
56,0.057,0,.021,3198944,,,
57,0.058,0,.019,3197456,,,
58,0.065,0,.021,3460192,,,
59,0.067,0,.023,3459824,,,
60,0.065,0,.022,3459824,,,
61,0.071,32768,.020,3687744,,,
62,0.064,32768,.018,3687408,,,
63,0.071,32768,.021,3687408,,,
64,0.078,0,.024,4016528,,,
65,0.069,0,.026,4016528,,,
66,0.067,0,.026,4016000,,,
67,0.071,0,.027,4309296,,,
68,0.067,0,.028,4310384,,,
69,0.068,0,.022,4309296,,,
70,0.075,0,.029,4603056,,,
71,0.070,0,.021,4603904,,,
72,0.074,0,.021,4603056,,,
73,0.082,0,.025,4931536,,,
74,0.077,0,.030,4931920,,,
75,0.085,0,.025,4931536,,,
76,0.090,0,.032,5257760,,,
77,0.086,0,.031,5257760,,,
78,0.081,0,.028,5257232,,,
79,0.089,0,.032,5617520,,,
80,0.085,0,.031,5617328,,,
81,0.088,0,.032,5617520,,,
82,0.092,0,.030,5978352,,,
83,0.085,0,.036,5978352,,,
84,0.093,0,.031,5978368,,,
85,0.099,0,.037,6339568,,,
86,0.094,0,.030,6339568,,,
87,0.102,0,.038,6339936,,,
88,0.104,0,.041,6729216,,,
89,0.102,0,.036,6729216,,,
90,0.100,0,.040,6728816,,,
91,0.103,0,.043,7154528,,,
92,0.107,0,.043,7154384,,,
93,0.103,0,.038,7154528,,,
94,0.108,0,.043,7580896,,,
95,0.110,0,.044,7580896,,,
96,0.110,0,.043,7581808,,,
97,0.120,0,.041,8038048,,,
98,0.118,0,.041,8038048,,,
99,0.109,0,.043,8037664,,,
100,0.120,0,.045,8494864,,,
101,0.114,0,.050,8494864,,,
102,0.115,0,.043,8494864,,,
103,0.118,0,.048,8982256,,,
104,0.125,0,.050,8983712,,,
105,0.128,0,.047,8983712,,,
106,0.134,32496,.057,9443248,,,
107,0.132,32496,.053,9443488,,,
108,0.146,32496,.057,9443488,,,
109,0.135,0,.057,10001120,,,
110,0.135,0,.057,10001488,,,
111,0.138,0,.056,10001488,,,
112,0.136,32768,.054,10491600,,,
113,0.143,32768,.054,10491600,,,
114,0.142,32768,.061,10491216,,,
115,0.146,0,.057,11080768,,,
116,0.142,0,.062,11080768,,,
117,0.147,0,.065,11080768,,,
118,0.151,0,.068,11668720,,,
119,0.151,0,.064,11636208,,,
120,0.154,0,.058,11668720,,,
121,0.173,0,.068,12257184,,,
122,0.157,0,.067,12257184,,,
123,0.159,0,.067,12257424,,,
124,0.171,32672,.102,12815040,,,
125,0.168,32672,.115,12815280,,,
126,0.170,32672,.094,12815280,,,
127,0.169,0,.104,13501840,,,
128,0.163,0,.107,13501840,,,
129,0.183,0,.104,13502208,,,
130,0.204,0,.116,14124464,,,
131,0.171,0,.117,14124464,,,
132,0.173,0,.119,14122832,,,
133,0.180,0,.133,14809200,,,
134,0.194,0,.123,14809200,,,
135,0.183,0,.122,14808832,,,
136,0.193,0,.123,15496544,,,
137,0.192,0,.117,15497360,,,
138,0.187,0,.123,15496544,,,
139,0.198,0,.127,16217184,,,
140,0.197,0,.126,16217184,,,
141,0.200,0,.120,16217152,,,
142,0.220,0,.134,16970464,,,
143,0.200,0,.132,16970432,,,
144,0.199,0,.132,16970464,,,
145,0.209,0,.139,17721168,,,
146,0.218,0,.142,17721408,,,
147,0.210,0,.134,17721168,,,
148,0.217,32768,.134,18473632,,,
149,0.224,32768,.144,18473632,,,
150,0.214,32768,.139,18473600,,,
151,0.230,0,.139,19324336,,,
152,0.229,0,.145,19324336,,,
153,0.231,0,.145,19324336,,,
154,0.237,0,.148,20176992,,,
155,0.238,0,.148,20176992,,,
156,0.235,0,.150,20176976,,,
157,0.252,32768,.146,20993488,,,
158,0.246,32768,.149,20992960,,,
159,0.249,32768,.150,20993488,,,
160,0.257,0,.157,21906592,,,
161,0.259,0,.151,21907120,,,
162,0.261,0,.157,21907120,,,
163,0.261,0,.165,22797440,,,
164,0.274,0,.156,22797440,,,
165,0.263,0,.163,22797440,,,
166,0.280,0,.167,23747488,,,
167,0.270,0,.172,23748432,,,
168,0.272,0,.165,23747472,,,
169,0.287,32640,.168,24661520,,,
170,0.287,32640,.167,24661520,,,
171,0.291,32640,.168,24661520,,,
172,0.293,0,.177,25705440,,,
173,0.303,0,.174,25703248,,,
174,0.290,0,.172,25703232,,,
175,0.293,0,.180,26687600,,,
176,0.301,0,.177,26687360,,,
177,0.304,0,.179,26687360,,,
178,0.313,32768,.181,27704224,,,
179,0.310,32768,.183,27704224,,,
180,0.311,32768,.181,27702784,,,
181,0.324,0,.189,28816336,,,
182,0.330,0,.187,28816336,,,
183,0.320,0,.192,28816336,,,
184,0.335,0,.187,29889792,,,
185,0.329,0,.189,29889792,,,
186,0.342,0,.194,29889808,,,
187,0.337,32736,.204,30975600,,,
188,0.345,32736,.204,30975360,,,
189,0.336,32736,.202,30975600,,,
190,0.353,0,.202,32152112,,,
191,0.365,0,.211,32152112,,,
192,0.375,0,.238,32152128,,,
193,0.378,0,.208,33331856,,,
194,0.369,0,.217,33331856,,,
195,0.381,0,.215,33331776,,,
196,0.378,32656,.218,34511520,,,
197,0.378,32656,.211,34511616,,,
201,0.393,32704,.220,35726464,1.13,0.12,143300
211,0.426,0,.239,39648656,1.19,0.11,143336
221,0.472,0,.266,43804864,1.30,0.08,143320
231,0.531,0,.297,49760848,1.37,0.09,143352
241,0.580,0,.327,54607712,1.41,0.14,143332
251,0.629,32720,.349,59685216,1.51,0.10,143416
261,0.709,0,.394,67048208,1.60,0.13,143500
271,0.764,0,.444,72908560,1.71,0.11,143500
281,0.824,0,.454,79131312,1.79,0.13,143500
291,0.908,32496,.512,87944880,1.93,0.13,143692
301,0.965,32512,.552,94955264,2.03,0.12,143732
311,1.039,0,.591,102409888,2.13,0.13,144016
321,1.150,32720,.658,112815952,2.35,0.09,144000
331,1.251,0,.845,121148160,2.60,0.14,213620
341,1.321,0,.860,129853536,2.66,0.17,215788
351,1.441,0,.933,142108304,2.84,0.18,215384
361,1.522,0,.976,151782240,2.94,0.19,215144
371,1.623,0,1.048,161878112,3.12,0.20,214916
381,1.949,32752,1.124,176023424,3.50,0.22,214692
391,2.161,0,1.199,187188080,3.74,0.26,214268
401,2.355,0,1.283,198805776,4.08,0.20,214240
411,2.388,0,1.352,215027696,4.13,0.26,213916
421,2.482,0,1.678,227748736,4.50,0.31,357488
431,2.634,0,1.724,240957408,4.74,0.27,359196
441,2.794,0,1.832,259394624,5.00,0.28,358752
451,2.962,0,1.913,273798272,5.20,0.33,358448
461,3.097,0,1.996,288746912,5.42,0.32,358096
471,3.364,0,2.117,309492880,5.81,0.32,357720
481,3.510,0,2.221,325722928,6.08,0.31,357420
491,3.667,32768,2.413,342445328,6.38,0.36,366000
501,3.922,32768,2.824,365648448,6.85,0.30,366824
511,4.058,32752,2.650,383761184,7.05,0.31,388236
521,4.203,32768,2.766,402465152,7.27,0.34,407764
531,4.515,32528,2.940,428316688,7.75,0.35,434704
541,4.627,32752,3.261,448434160,8.11,0.44,518912
551,4.944,32688,3.385,469171328,8.56,0.44,518940
561,5.243,32512,3.565,497817408,9.01,0.48,519020
571,5.464,32720,3.728,520011344,9.38,0.48,531120
581,5.677,32544,3.965,542891360,9.83,0.48,555188


==> plots/data-C-4.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
5,0.026,0,.004,488240,,,
6,0.021,0,.006,488240,,,
7,0.023,32768,.003,196496,,,
8,0.022,32768,.004,196448,,,
9,0.019,32768,.004,196496,,,
10,0.017,0,.004,261648,,,
11,0.022,0,.004,261648,,,
12,0.021,0,.004,261840,,,
13,0.017,0,.004,261840,,,
14,0.022,0,.004,294672,,,
15,0.021,0,.004,294608,,,
16,0.023,0,.003,294672,,,
17,0.023,0,.004,294672,,,
18,0.035,0,.008,913296,,,
19,0.027,0,.007,913296,,,
20,0.032,0,.004,913280,,,
21,0.037,0,.008,913280,,,
22,0.029,0,.006,1043360,,,
23,0.029,0,.009,1042976,,,
24,0.038,0,.008,1043360,,,
25,0.030,0,.010,1042976,,,
26,0.032,0,.010,1174064,,,
27,0.037,0,.010,1174064,,,
28,0.039,0,.011,1174064,,,
29,0.039,0,.010,1174064,,,
30,0.039,0,.012,1304288,,,
31,0.033,0,.009,1304016,,,
32,0.040,0,.010,1304256,,,
33,0.032,0,.011,1304016,,,
34,0.042,0,.011,1433760,,,
35,0.038,0,.012,1434000,,,
36,0.042,0,.007,1433744,,,
37,0.042,0,.011,1433984,,,
38,0.040,0,.012,1598064,,,
39,0.036,0,.013,1599008,,,
40,0.039,0,.011,1599008,,,
41,0.039,0,.013,1599008,,,
42,0.039,0,.014,1762144,,,
43,0.040,0,.014,1762144,,,
44,0.044,0,.013,1761808,,,
45,0.043,0,.013,1761808,,,
46,0.045,0,.013,1925344,,,
47,0.041,0,.014,1925584,,,
48,0.046,0,.012,1925344,,,
49,0.047,0,.013,1925584,,,
50,0.048,0,.015,2119712,,,
51,0.048,0,.015,2119440,,,
52,0.051,0,.016,2119712,,,
53,0.046,0,.014,2119712,,,
54,0.050,0,.016,2317488,,,
55,0.047,0,.015,2316992,,,
56,0.048,0,.018,2317488,,,
57,0.046,0,.017,2316992,,,
58,0.052,0,.018,2511680,,,
59,0.048,0,.011,2511680,,,
60,0.056,0,.017,2511504,,,
61,0.050,0,.016,2511680,,,
62,0.052,0,.015,2736672,,,
63,0.055,0,.017,2737488,,,
64,0.053,0,.017,2737488,,,
65,0.054,0,.017,2736672,,,
66,0.056,0,.019,2971776,,,
67,0.059,0,.018,2971776,,,
68,0.060,0,.016,2971776,,,
69,0.056,0,.020,2971776,,,
70,0.063,0,.021,3197456,,,
71,0.060,0,.021,3198944,,,
72,0.060,0,.020,3198944,,,
73,0.060,0,.022,3197456,,,
74,0.067,0,.022,3460192,,,
75,0.060,0,.023,3459824,,,
76,0.066,0,.022,3459824,,,
77,0.060,0,.021,3460192,,,
78,0.069,32768,.022,3687744,,,
79,0.070,32768,.021,3687744,,,
80,0.061,32768,.025,3687408,,,
81,0.066,32768,.021,3687408,,,
82,0.078,0,.025,4016000,,,
83,0.071,0,.025,4016000,,,
84,0.070,0,.019,4016528,,,
85,0.067,0,.024,4016000,,,
86,0.071,0,.026,4309296,,,
87,0.074,0,.027,4309296,,,
88,0.070,0,.027,4310384,,,
89,0.071,0,.027,4310384,,,
90,0.075,0,.028,4603056,,,
91,0.073,0,.024,4603056,,,
92,0.075,0,.028,4603056,,,
93,0.078,0,.028,4603904,,,
94,0.077,0,.030,4931536,,,
95,0.082,0,.027,4931920,,,
96,0.088,0,.021,4931536,,,
97,0.075,0,.030,4931920,,,
98,0.082,0,.033,5257760,,,
99,0.083,0,.032,5257232,,,
100,0.079,0,.030,5257232,,,
101,0.081,0,.032,5257760,,,
102,0.087,0,.032,5617520,,,
103,0.092,0,.031,5617520,,,
104,0.086,0,.030,5617520,,,
105,0.089,0,.030,5617520,,,
106,0.090,0,.027,5978352,,,
107,0.091,0,.032,5978112,,,
108,0.096,0,.037,5978368,,,
109,0.095,0,.035,5978368,,,
110,0.090,0,.038,6339936,,,
111,0.099,0,.036,6339568,,,
112,0.096,0,.047,6339568,,,
113,0.100,0,.037,6339536,,,
114,0.102,0,.040,6728848,,,
115,0.098,0,.037,6729216,,,
116,0.100,0,.040,6729216,,,
117,0.096,0,.039,6728848,,,
118,0.105,0,.049,7154384,,,
119,0.105,0,.036,7154384,,,
120,0.108,0,.042,7154528,,,
121,0.103,0,.043,7154528,,,
122,0.117,0,.034,7581792,,,
123,0.113,0,.043,7581792,,,
124,0.111,0,.045,7580912,,,
125,0.110,0,.041,7580912,,,
126,0.110,0,.045,8038048,,,
127,0.115,0,.047,8037664,,,
128,0.115,0,.045,8037664,,,
129,0.114,0,.044,8037664,,,
130,0.114,0,.050,8494864,,,
131,0.122,0,.042,8495232,,,
132,0.119,0,.043,8495232,,,
133,0.118,0,.044,8494864,,,
134,0.120,0,.047,8983712,,,
135,0.123,0,.050,8982192,,,
136,0.126,0,.053,8982192,,,
137,0.124,0,.052,8982192,,,
138,0.126,32496,.049,9443248,,,
139,0.131,32496,.044,9443488,,,
140,0.127,32496,.055,9443488,,,
141,0.128,32496,.047,9443248,,,
142,0.134,0,.048,10001120,,,
143,0.128,0,.059,10001488,,,
144,0.131,0,.056,10001120,,,
145,0.139,0,.056,10001120,,,
146,0.140,32768,.055,10491600,,,
147,0.144,32768,.065,10491216,,,
148,0.148,32768,.059,10491216,,,
149,0.142,32768,.056,10491600,,,
150,0.146,0,.061,11080768,,,
151,0.142,0,.060,11080144,,,
152,0.148,0,.060,11080144,,,
153,0.149,0,.058,11080144,,,
154,0.152,0,.094,11636352,,,
155,0.153,0,.087,11636352,,,
156,0.148,0,.099,11636112,,,
157,0.144,0,.091,11636352,,,
158,0.153,0,.093,12256720,,,
159,0.174,0,.100,12257568,,,
160,0.167,0,.094,12257568,,,
161,0.156,0,.092,12257568,,,
162,0.160,32672,.101,12815040,,,
163,0.161,32672,.097,12815040,,,
164,0.165,32672,.097,12815280,,,
165,0.165,32672,.095,12815040,,,
166,0.165,0,.102,13501840,,,
167,0.169,0,.101,13501840,,,
168,0.165,0,.098,13501840,,,
169,0.169,0,.102,13501840,,,
170,0.174,0,.108,14124464,,,
171,0.178,0,.106,14124464,,,
172,0.175,0,.106,14124464,,,
173,0.171,0,.106,14124464,,,
174,0.184,0,.112,14809360,,,
175,0.233,0,.106,14809360,,,
176,0.187,0,.123,14809360,,,
177,0.177,0,.116,14809728,,,
178,0.202,0,.119,15496544,,,
179,0.243,0,.120,15497360,,,
180,0.189,0,.115,15496544,,,
181,0.189,0,.121,15497360,,,
182,0.198,0,.122,16217184,,,
183,0.206,0,.116,16217184,,,
184,0.216,0,.162,16217184,,,
185,0.211,0,.131,16216944,,,
186,0.220,0,.130,16970464,,,
187,0.224,0,.123,16970464,,,
188,0.236,0,.125,16970464,,,
189,0.233,0,.135,16970464,,,
190,0.284,0,.143,17721408,,,
191,0.229,0,.140,17721168,,,
192,0.212,0,.128,17721168,,,
193,0.223,0,.126,17721408,,,
201,0.222,0,.138,18507728,0.93,0.07,144556
211,0.242,0,.148,20172048,0.92,0.11,144404
221,0.267,0,.162,22824304,0.96,0.11,144188
231,0.283,0,.166,24723600,0.99,0.10,144020
241,0.318,32304,.184,27708480,1.04,0.11,143852
251,0.334,0,.196,29896112,1.06,0.10,143712
261,0.370,32752,.209,33303968,1.12,0.09,143588
271,0.397,32656,.227,35728416,1.17,0.10,143284
281,0.430,0,.254,39648656,1.24,0.09,143308
291,0.459,32736,.260,42335328,1.25,0.12,143284
301,0.509,0,.284,46719696,1.32,0.11,143292
311,0.541,0,.307,49761664,1.39,0.10,143336
321,0.583,0,.326,54576240,1.49,0.08,143360
331,0.617,0,.344,57977024,1.49,0.11,143428
341,0.668,0,.378,63319040,1.56,0.12,143424
351,0.717,0,.403,67047792,1.66,0.10,143472
361,0.773,0,.432,72908560,1.73,0.12,143532
371,0.812,0,.457,77040816,1.81,0.10,143528
381,0.884,32752,.488,83428208,1.88,0.14,143568
391,0.918,32496,.519,87910848,1.96,0.12,143668
401,0.979,32512,.564,94955264,2.06,0.13,143720
411,1.041,0,.588,99887264,2.12,0.14,143924
421,1.118,0,.630,107548512,2.27,0.13,143992
431,1.158,32720,.654,112815936,2.34,0.13,144040
441,1.257,0,.840,121147648,2.58,0.16,213568
451,1.313,32656,.856,126869376,2.68,0.14,215764
461,1.401,32704,.908,135847888,2.78,0.18,215524
471,1.458,0,.928,142108576,2.90,0.13,215352
481,1.536,0,.999,151782224,2.98,0.20,215148
491,1.623,0,1.033,158478640,3.09,0.22,214836
501,1.729,0,1.090,168864704,3.30,0.17,214740
511,1.976,32752,1.130,176023680,3.58,0.17,214660
521,2.068,0,1.211,187188592,3.70,0.22,214244
531,2.152,0,1.243,194883536,3.82,0.22,214260
541,2.274,0,1.307,206786736,4.03,0.20,214020
551,2.362,0,1.353,215027792,4.08,0.27,213756
561,2.476,0,1.681,227748160,4.50,0.31,357448
571,2.589,0,1.690,236514304,4.67,0.26,359420
581,2.730,0,1.776,250078432,4.94,0.23,358980


==> plots/data-C-5.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
5,0.022,0,.005,357776,,,
6,0.026,0,.005,488352,,,
7,0.027,0,.005,488352,,,
8,0.020,32768,.003,196448,,,
9,0.020,32768,.003,196464,,,
10,0.016,32768,.002,196448,,,
11,0.026,0,.004,261728,,,
12,0.015,0,.003,261728,,,
13,0.022,0,.003,261472,,,
14,0.023,0,.004,261728,,,
15,0.022,0,.004,294672,,,
16,0.022,0,.004,294672,,,
17,0.022,0,.005,294608,,,
18,0.023,0,.004,294672,,,
19,0.019,0,.004,294672,,,
20,0.035,0,.008,913296,,,
21,0.035,0,.008,913296,,,
22,0.029,0,.009,913280,,,
23,0.032,0,.009,913280,,,
24,0.027,0,.009,913280,,,
25,0.035,0,.009,1042976,,,
26,0.033,0,.010,1042976,,,
27,0.031,0,.007,1043360,,,
28,0.036,0,.005,1042976,,,
29,0.032,0,.008,1043360,,,
30,0.032,0,.011,1174064,,,
31,0.034,0,.010,1174064,,,
32,0.035,0,.009,1174064,,,
33,0.035,0,.009,1174064,,,
34,0.029,0,.005,1171936,,,
35,0.036,0,.011,1304288,,,
36,0.038,0,.011,1304288,,,
37,0.037,0,.011,1304288,,,
38,0.038,0,.011,1304288,,,
39,0.035,0,.011,1304016,,,
40,0.038,0,.011,1433792,,,
41,0.039,0,.011,1433792,,,
42,0.036,0,.011,1433984,,,
43,0.039,0,.010,1433776,,,
44,0.042,0,.012,1433744,,,
45,0.041,0,.008,1598064,,,
46,0.040,0,.012,1599008,,,
47,0.043,0,.013,1599008,,,
48,0.042,0,.011,1598064,,,
49,0.040,0,.013,1599008,,,
50,0.044,0,.013,1761808,,,
51,0.042,0,.013,1761808,,,
52,0.042,0,.014,1761808,,,
53,0.041,0,.013,1762144,,,
54,0.046,0,.013,1762144,,,
55,0.049,0,.012,1925344,,,
56,0.051,0,.015,1925584,,,
57,0.042,0,.015,1925584,,,
58,0.048,0,.014,1925344,,,
59,0.042,0,.015,1925344,,,
60,0.047,0,.016,2119712,,,
61,0.049,0,.016,2119712,,,
62,0.052,0,.015,2119712,,,
63,0.043,0,.016,2119712,,,
64,0.046,0,.016,2119712,,,
65,0.053,0,.016,2317488,,,
66,0.045,0,.017,2316992,,,
67,0.052,0,.017,2317488,,,
68,0.047,0,.016,2316992,,,
69,0.052,0,.016,2316992,,,
70,0.050,0,.018,2511472,,,
71,0.052,0,.017,2511680,,,
72,0.047,0,.014,2511504,,,
73,0.052,0,.017,2511504,,,
74,0.049,0,.014,2511680,,,
75,0.055,0,.020,2736672,,,
76,0.052,0,.018,2737488,,,
77,0.053,0,.018,2736672,,,
78,0.052,0,.015,2737488,,,
79,0.051,0,.019,2736672,,,
80,0.063,0,.019,2971776,,,
81,0.057,0,.019,2971776,,,
82,0.057,0,.021,2971776,,,
83,0.054,0,.019,2971536,,,
84,0.057,0,.021,2971776,,,
85,0.062,0,.021,3197456,,,
86,0.063,0,.021,3198944,,,
87,0.060,0,.022,3197456,,,
88,0.061,0,.021,3197456,,,
89,0.062,0,.020,3198944,,,
90,0.064,0,.018,3460192,,,
91,0.062,0,.022,3459824,,,
92,0.063,0,.021,3460192,,,
93,0.064,0,.019,3460192,,,
94,0.066,0,.020,3460192,,,
95,0.070,32768,.023,3687408,,,
96,0.063,32768,.019,3687744,,,
97,0.063,32768,.020,3687744,,,
98,0.063,32768,.025,3687408,,,
99,0.071,32768,.020,3687744,,,
100,0.072,0,.026,4016528,,,
101,0.067,0,.025,4016528,,,
102,0.067,0,.025,4016000,,,
103,0.067,0,.024,4016528,,,
104,0.071,0,.024,4016000,,,
105,0.070,0,.025,4309296,,,
106,0.071,0,.025,4309296,,,
107,0.075,0,.025,4309296,,,
108,0.069,0,.027,4310384,,,
109,0.077,0,.027,4310384,,,
110,0.074,0,.023,4603056,,,
111,0.079,0,.020,4603056,,,
112,0.072,0,.026,4603056,,,
113,0.078,0,.028,4603904,,,
114,0.073,0,.030,4603904,,,
115,0.085,0,.026,4931536,,,
116,0.077,0,.029,4931536,,,
117,0.081,0,.028,4931920,,,
118,0.075,0,.029,4931536,,,
119,0.081,0,.024,4931920,,,
120,0.088,0,.031,5257760,,,
121,0.088,0,.031,5257232,,,
122,0.087,0,.031,5257232,,,
123,0.079,0,.033,5257760,,,
124,0.080,0,.032,5257232,,,
125,0.086,0,.031,5617328,,,
126,0.086,0,.032,5617520,,,
127,0.090,0,.033,5617520,,,
128,0.088,0,.032,5617520,,,
129,0.084,0,.031,5617328,,,
130,0.086,0,.039,5978352,,,
131,0.093,0,.028,5978352,,,
132,0.089,0,.036,5978128,,,
133,0.093,0,.036,5978368,,,
134,0.088,0,.031,5978368,,,
135,0.097,0,.037,6339568,,,
136,0.094,0,.038,6339568,,,
137,0.096,0,.036,6339568,,,
138,0.096,0,.037,6339568,,,
139,0.100,0,.035,6339536,,,
140,0.103,0,.036,6728848,,,
141,0.105,0,.035,6729216,,,
142,0.100,0,.038,6729216,,,
143,0.102,0,.039,6728848,,,
144,0.100,0,.037,6729216,,,
145,0.103,0,.042,7154384,,,
146,0.107,0,.032,7154384,,,
147,0.106,0,.038,7154528,,,
148,0.103,0,.042,7154384,,,
149,0.108,0,.036,7154528,,,
150,0.114,0,.041,7580896,,,
151,0.109,0,.040,7580896,,,
152,0.105,0,.042,7580912,,,
153,0.108,0,.042,7580912,,,
154,0.120,0,.045,7580912,,,
155,0.118,0,.045,8037664,,,
156,0.114,0,.044,8037664,,,
157,0.117,0,.044,8037664,,,
158,0.110,0,.042,8038048,,,
159,0.112,0,.041,8037664,,,
160,0.115,0,.050,8495232,,,
161,0.120,0,.049,8494864,,,
162,0.123,0,.045,8494864,,,
163,0.128,0,.047,8494864,,,
164,0.130,0,.039,8494864,,,
165,0.129,0,.049,8983712,,,
166,0.125,0,.048,8982192,,,
167,0.127,0,.042,8982192,,,
168,0.128,0,.049,8982192,,,
169,0.120,0,.049,8983712,,,
170,0.124,32496,.048,9443488,,,
171,0.122,32496,.057,9443488,,,
172,0.131,32496,.051,9443248,,,
173,0.134,32496,.047,9443248,,,
174,0.131,32496,.047,9443248,,,
175,0.133,0,.058,10001120,,,
176,0.133,0,.054,10001120,,,
177,0.132,0,.054,10001488,,,
178,0.131,0,.058,10001120,,,
179,0.130,0,.047,10001120,,,
180,0.139,32768,.062,10491216,,,
181,0.138,32768,.054,10491600,,,
182,0.142,32768,.060,10491216,,,
183,0.141,32768,.055,10491600,,,
184,0.139,32768,.055,10491600,,,
185,0.158,0,.093,11080288,,,
186,0.144,0,.094,11080288,,,
187,0.144,0,.092,11080528,,,
188,0.144,0,.092,11080528,,,
189,0.159,0,.095,11080288,,,
201,0.152,0,.064,11636384,0.76,0.10,125096
211,0.167,32752,.070,12814848,0.78,0.10,126296
221,0.177,0,.122,14122368,0.87,0.08,143480
231,0.187,0,.128,15494832,0.88,0.08,144268
241,0.206,32560,.134,16936736,0.88,0.10,144728
251,0.226,0,.137,18508704,0.90,0.11,144468
261,0.237,0,.145,20172064,0.92,0.11,144400
271,0.257,0,.152,21907328,0.95,0.10,144308
281,0.276,0,.162,23741568,0.99,0.09,144096
291,0.297,0,.172,25706160,1.03,0.09,143992
301,0.309,32304,.181,27708480,1.04,0.09,143872
311,0.332,0,.194,29896096,1.06,0.12,143732
321,0.361,0,.204,32153712,1.10,0.11,143588
331,0.379,32768,.220,34515024,1.15,0.10,143396
341,0.411,0,.236,37029728,1.18,0.10,143308
351,0.432,0,.245,39648656,1.20,0.12,143320
361,0.467,32736,.259,42335344,1.28,0.09,143264
371,0.494,0,.282,45247856,1.32,0.10,143308
381,0.523,32656,.299,48201200,1.38,0.10,143288
391,0.550,0,.313,51335984,1.38,0.13,143360
401,0.585,0,.336,54607712,1.43,0.14,143344
411,0.615,0,.354,57977312,1.50,0.12,143420
421,0.652,0,.366,61515840,1.57,0.09,143452
431,0.685,0,.383,65158832,1.63,0.09,143400
441,0.735,0,.429,68982144,1.68,0.12,143412
451,0.782,0,.428,72908816,1.77,0.10,143508
461,0.808,0,.452,77040784,1.78,0.13,143560
471,0.863,32768,.468,81264416,1.84,0.13,143536
481,0.898,32768,.507,85671392,1.91,0.14,143592
491,0.938,0,.527,90260032,2.01,0.10,143664
501,0.990,32512,.558,94955104,2.09,0.10,143748
511,1.042,0,.578,99887520,2.13,0.12,143868
521,1.079,32576,.605,104932496,2.20,0.12,143984
531,1.143,0,.641,110177168,2.26,0.17,144048
541,1.211,32752,.684,115547680,2.39,0.14,144028
551,1.252,0,.844,121148176,2.56,0.19,213580
561,1.313,32656,.860,126869472,2.66,0.16,215740
571,1.363,0,.887,132859808,2.72,0.18,215512
581,1.422,32624,.921,138942464,2.81,0.18,215468


==> plots/data-C-6.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
5,0.024,0,.005,358096,,,
6,0.024,0,.003,488032,,,
7,0.024,0,.004,488032,,,
8,0.030,32672,.003,195680,,,
9,0.022,32672,.003,195920,,,
10,0.012,32672,.003,195680,,,
11,0.019,32768,.003,196496,,,
12,0.016,32768,.004,196448,,,
13,0.016,0,.002,261696,,,
14,0.024,0,.004,261472,,,
15,0.019,0,.003,261472,,,
16,0.019,0,.002,261728,,,
17,0.013,0,.003,261728,,,
18,0.013,0,.003,261728,,,
19,0.024,0,.005,294672,,,
20,0.017,0,.004,294672,,,
21,0.023,0,.003,294608,,,
22,0.016,0,.003,294608,,,
23,0.013,0,.004,294672,,,
24,0.021,0,.002,294672,,,
25,0.036,0,.008,911712,,,
26,0.029,0,.008,913296,,,
27,0.031,0,.008,913280,,,
28,0.030,0,.009,913280,,,
29,0.027,0,.009,913280,,,
30,0.034,0,.008,911696,,,
31,0.036,0,.006,1043360,,,
32,0.028,0,.005,1043360,,,
33,0.038,0,.005,1042976,,,
34,0.030,0,.009,1042976,,,
35,0.033,0,.008,1043360,,,
36,0.032,0,.007,1042976,,,
37,0.038,0,.009,1171936,,,
38,0.038,0,.008,1171936,,,
39,0.036,0,.010,1174064,,,
40,0.035,0,.010,1171936,,,
41,0.031,0,.010,1171936,,,
42,0.028,0,.006,1171936,,,
43,0.041,0,.010,1304016,,,
44,0.040,0,.007,1304016,,,
45,0.039,0,.010,1304288,,,
46,0.039,0,.011,1304288,,,
47,0.030,0,.006,1304288,,,
48,0.032,0,.006,1304016,,,
49,0.031,0,.008,1433792,,,
50,0.039,0,.011,1433792,,,
51,0.039,0,.011,1433776,,,
52,0.035,0,.007,1433984,,,
53,0.034,0,.007,1433776,,,
54,0.032,0,.007,1433776,,,
55,0.048,0,.009,1598064,,,
56,0.035,0,.007,1599008,,,
57,0.043,0,.013,1599008,,,
58,0.042,0,.012,1598064,,,
59,0.042,0,.011,1598064,,,
60,0.044,0,.013,1598064,,,
61,0.038,0,.013,1762144,,,
62,0.047,0,.012,1761808,,,
63,0.038,0,.013,1761840,,,
64,0.038,0,.014,1762144,,,
65,0.040,0,.013,1762144,,,
66,0.042,0,.010,1761808,,,
67,0.045,0,.013,1925584,,,
68,0.048,0,.008,1925344,,,
69,0.046,0,.014,1925584,,,
70,0.044,0,.015,1925344,,,
71,0.044,0,.015,1925584,,,
72,0.047,0,.014,1925584,,,
73,0.049,0,.016,2119712,,,
74,0.048,0,.016,2119712,,,
75,0.044,0,.016,2119712,,,
76,0.048,0,.015,2119712,,,
77,0.044,0,.015,2119440,,,
78,0.049,0,.015,2119440,,,
79,0.050,0,.016,2316960,,,
80,0.051,0,.016,2316992,,,
81,0.046,0,.015,2316992,,,
82,0.051,0,.017,2317488,,,
83,0.046,0,.016,2317488,,,
84,0.051,0,.015,2316992,,,
85,0.053,0,.017,2511680,,,
86,0.055,0,.018,2511504,,,
87,0.049,0,.015,2511504,,,
88,0.046,0,.010,2511680,,,
89,0.046,0,.011,2511504,,,
90,0.048,0,.013,2511680,,,
91,0.055,0,.019,2736672,,,
92,0.052,0,.011,2737488,,,
93,0.061,0,.018,2737488,,,
94,0.057,0,.019,2736672,,,
95,0.054,0,.012,2737488,,,
96,0.048,0,.012,2737488,,,
97,0.060,0,.016,2971776,,,
98,0.060,0,.020,2971776,,,
99,0.062,0,.020,2971776,,,
100,0.052,0,.020,2971776,,,
101,0.054,0,.016,2971776,,,
102,0.059,0,.020,2971536,,,
103,0.068,0,.016,3198944,,,
104,0.056,0,.015,3197456,,,
105,0.061,0,.016,3197456,,,
106,0.056,0,.014,3198944,,,
107,0.057,0,.021,3198944,,,
108,0.060,0,.021,3198944,,,
109,0.063,0,.022,3460192,,,
110,0.066,0,.023,3459824,,,
111,0.066,0,.022,3460192,,,
112,0.069,0,.021,3459824,,,
113,0.074,0,.014,3460192,,,
114,0.064,0,.021,3460192,,,
115,0.066,32768,.021,3687408,,,
116,0.066,32768,.024,3687408,,,
117,0.062,32768,.021,3687408,,,
118,0.068,32768,.021,3687744,,,
119,0.063,32768,.021,3687744,,,
120,0.064,32768,.021,3687408,,,
121,0.066,0,.025,4016000,,,
122,0.071,0,.020,4016000,,,
123,0.076,0,.021,4016528,,,
124,0.070,0,.026,4016528,,,
125,0.070,0,.025,4016528,,,
126,0.073,0,.017,4016528,,,
127,0.084,0,.021,4310384,,,
128,0.075,0,.019,4309296,,,
129,0.074,0,.023,4310384,,,
130,0.067,0,.028,4309296,,,
131,0.076,0,.026,4310384,,,
132,0.077,0,.026,4310384,,,
133,0.072,0,.025,4603904,,,
134,0.078,0,.026,4603904,,,
135,0.089,0,.019,4603056,,,
136,0.082,0,.020,4603904,,,
137,0.076,0,.020,4603056,,,
138,0.081,0,.024,4603904,,,
139,0.086,0,.021,4931536,,,
140,0.079,0,.030,4931536,,,
141,0.078,0,.030,4931536,,,
142,0.075,0,.030,4931536,,,
143,0.075,0,.030,4931920,,,
144,0.077,0,.030,4931536,,,
145,0.079,0,.032,5257232,,,
146,0.078,0,.023,5257232,,,
147,0.082,0,.024,5257760,,,
148,0.081,0,.034,5257760,,,
149,0.084,0,.024,5257760,,,
150,0.089,0,.023,5257232,,,
151,0.086,0,.032,5617328,,,
152,0.084,0,.025,5617520,,,
153,0.083,0,.027,5617520,,,
154,0.086,0,.030,5617328,,,
155,0.090,0,.027,5617520,,,
156,0.084,0,.027,5617520,,,
157,0.085,0,.027,5978352,,,
158,0.089,0,.028,5978352,,,
159,0.087,0,.027,5978128,,,
160,0.085,0,.027,5978368,,,
161,0.087,0,.027,5978368,,,
162,0.088,0,.035,5978128,,,
163,0.099,0,.033,6339568,,,
164,0.091,0,.028,6339936,,,
165,0.097,0,.028,6339936,,,
166,0.090,0,.031,6339936,,,
167,0.090,0,.028,6339936,,,
168,0.090,0,.028,6339568,,,
169,0.095,0,.031,6728848,,,
170,0.093,0,.031,6728848,,,
171,0.093,0,.031,6729216,,,
172,0.095,0,.030,6729216,,,
173,0.099,0,.037,6729216,,,
174,0.116,0,.041,6728848,,,
175,0.102,0,.036,7154528,,,
176,0.125,0,.037,7154528,,,
177,0.102,0,.034,7154384,,,
178,0.105,0,.038,7154384,,,
179,0.108,0,.040,7154384,,,
180,0.104,0,.036,7154384,,,
181,0.109,0,.041,7580896,,,
182,0.107,0,.039,7580896,,,
183,0.106,0,.043,7581808,,,
184,0.105,0,.044,7581808,,,
185,0.111,0,.036,7580912,,,
186,0.105,0,.041,7581808,,,
187,0.106,0,.043,8037696,,,
188,0.115,0,.045,8037664,,,
201,0.113,0,.043,8037568,0.73,0.07,121548
211,0.122,0,.044,8985344,0.74,0.07,122484
221,0.130,32496,.047,9442976,0.72,0.10,122988
231,0.137,32704,.061,10492080,0.76,0.08,124020
241,0.150,0,.064,11636624,0.76,0.10,125120
251,0.161,32752,.069,12225584,0.79,0.08,125704
261,0.167,0,.072,13502528,0.80,0.10,126928
271,0.182,0,.129,14813776,0.86,0.09,143928
281,0.192,0,.124,15494832,0.86,0.10,144248
291,0.204,32560,.130,16936736,0.88,0.10,144624
301,0.224,0,.136,18508704,0.94,0.07,144480
311,0.228,0,.143,19323840,0.92,0.09,144448
321,0.248,32288,.151,20995840,0.96,0.09,144340
331,0.265,0,.164,22823936,0.96,0.10,144140
341,0.273,0,.170,23741552,1.01,0.08,144116
351,0.296,0,.173,25706144,1.00,0.12,144008
361,0.317,32304,.186,27708480,1.06,0.09,143784
371,0.322,0,.190,28821680,1.04,0.11,143712
381,0.347,0,.206,31013712,1.10,0.10,143648
391,0.374,32752,.210,33304816,1.09,0.14,143580
401,0.381,32768,.224,34514880,1.16,0.09,143372
411,0.418,0,.232,37029520,1.17,0.12,143296
421,0.434,0,.249,39647216,1.22,0.10,143296
431,0.444,0,.255,40990432,1.23,0.12,143248
441,0.470,0,.272,43804848,1.28,0.10,143284
451,0.510,0,.286,46719328,1.34,0.10,143268
461,0.525,32656,.290,48200560,1.35,0.11,143344
471,0.549,0,.310,51335824,1.41,0.10,143348
481,0.582,0,.330,54576768,1.48,0.07,143332
491,0.596,0,.341,56276880,1.52,0.07,143380
501,0.641,32720,.364,59685760,1.54,0.10,143360
511,0.667,0,.379,63317440,1.59,0.09,143444
521,0.683,0,.385,65159664,1.59,0.12,143372
531,0.736,0,.407,68981296,1.64,0.14,143408
541,0.781,0,.430,72908560,1.72,0.13,143492
551,0.794,0,.440,74942080,1.72,0.16,143424
561,0.838,0,.467,79129328,1.83,0.12,143544
571,0.880,32752,.487,83428208,1.89,0.12,143540
581,0.899,32768,.508,85671664,1.96,0.10,143596


==> plots/data-C-7.csv <==
"Parameter","SMT time (s)","SMT Memory (B)","Zot Time (s)","Zot Memory (B)","User time (s)","System time (s)","Memory (KB)"
5,0.013,32576,,,,,
6,0.068,163488,.013,0,,,
7,0.032,358096,2.468,163488,,,
8,0.023,358096,.032,358096,,,
9,0.025,358304,.023,358096,,,
10,0.027,358016,.025,358304,,,
11,0.026,358016,.027,358016,,,
12,0.023,358336,.026,358016,,,
13,0.017,358336,.023,358336,,,
14,0.025,488208,.017,358336,,,
15,0.019,488032,.025,488208,,,
16,0.030,488352,.019,488032,,,
17,0.029,488352,.030,488352,,,
18,0.027,488032,.029,488352,,,
19,0.031,488352,.027,488032,,,
20,0.032,488352,.031,488352,,,
21,0.023,228592,.032,455680,,,
22,0.016,228592,.023,195920,,,
23,0.020,228320,.016,195920,,,
24,0.022,228352,.020,195648,,,
25,0.026,228592,.022,195680,,,
26,0.015,261728,.026,228592,,,
27,0.019,261696,.015,261728,,,
28,0.016,261472,.019,261696,,,
29,0.017,261472,.016,261472,,,
30,0.016,261472,.017,261472,,,
31,0.028,294608,.016,261472,,,
32,0.025,294672,.028,294608,,,
33,0.027,294672,.025,294672,,,
34,0.027,294672,.027,294672,,,
35,0.023,294672,.027,294672,,,
36,0.023,294608,.023,294672,,,
37,0.024,294640,.023,294608,,,
38,0.039,913296,.024,294640,,,
39,0.047,911712,.039,913296,,,
40,0.042,913280,.047,911712,,,
41,0.029,911696,.042,913280,,,
42,0.028,913280,.029,911696,,,
43,0.039,913280,.028,913280,,,
44,0.041,911712,.039,913280,,,
45,0.036,1043360,.041,911712,,,
46,0.032,1043360,.036,1043360,,,
47,0.033,1042976,.032,1043360,,,
48,0.036,1042976,.033,1042976,,,
49,0.030,1043360,.036,1042976,,,
50,0.040,1042976,.030,1043360,,,
51,0.032,1043360,.040,1042976,,,
52,0.042,1174064,.032,1043360,,,
53,0.043,1174064,.042,1174064,,,
54,0.036,1174064,.043,1174064,,,
55,0.033,1174064,.036,1174064,,,
56,0.050,1174064,.033,1174064,,,
57,0.049,1171936,.050,1174064,,,
58,0.044,1171936,.049,1171936,,,
59,0.046,1304016,.044,1171936,,,
60,0.044,1304288,.046,1304016,,,
61,0.048,1304016,.044,1304288,,,
62,0.045,1304288,.048,1304016,,,
63,0.047,1304016,.045,1304288,,,
64,0.043,1304016,.047,1304016,,,
65,0.052,1304016,.043,1304016,,,
66,0.047,1434000,.052,1304016,,,
67,0.050,1433792,.047,1434000,,,
68,0.052,1433984,.050,1433792,,,
69,0.056,1433744,.052,1433984,,,
70,0.039,1433984,.056,1433744,,,
71,0.041,1433776,.039,1433984,,,
72,0.041,1433776,.041,1433776,,,
73,0.041,1599008,.041,1433776,,,
74,0.044,1598096,.041,1599008,,,
75,0.047,1599008,.044,1598096,,,
76,0.042,1599008,.047,1599008,,,
77,0.043,1599008,.042,1599008,,,
78,0.048,1599008,.043,1599008,,,
79,0.045,1598096,.048,1599008,,,
80,0.044,1762144,.045,1598096,,,
81,0.051,1762144,.044,1762144,,,
82,0.044,1762144,.051,1762144,,,
83,0.045,1762144,.044,1762144,,,
84,0.057,1762144,.045,1762144,,,
85,0.057,1761808,.057,1762144,,,
86,0.050,1761840,.057,1761808,,,
87,0.062,1925344,.050,1761840,,,
88,0.048,1925344,.062,1925344,,,
89,0.061,1925584,.048,1925344,,,
90,0.057,1925584,.061,1925584,,,
91,0.059,1925344,.057,1925584,,,
92,0.058,1925584,.059,1925344,,,
93,0.057,1925584,.058,1925584,,,
94,0.059,2119440,.057,1925584,,,
95,0.068,2119440,.059,2119440,,,
96,0.062,2119712,.068,2119440,,,
97,0.063,2119712,.062,2119712,,,
98,0.059,2119440,.063,2119712,,,
99,0.062,2119712,.059,2119440,,,
100,0.070,2119440,.062,2119712,,,
101,0.069,2317488,.070,2119440,,,
102,0.061,2316992,.069,2317488,,,
103,0.061,2316992,.061,2316992,,,
104,0.062,2316992,.061,2316992,,,
105,0.061,2316992,.062,2316992,,,
106,0.062,2317488,.061,2316992,,,
107,0.060,2316960,.062,2317488,,,
108,0.068,2511680,.060,2316960,,,
109,0.063,2511680,.068,2511680,,,
110,0.062,2511504,.063,2511680,,,
111,0.072,2511680,.062,2511504,,,
112,0.071,2511504,.072,2511680,,,
113,0.067,2511680,.071,2511504,,,
114,0.064,2511472,.067,2511680,,,
115,0.066,2736672,.064,2511472,,,
116,0.073,2736672,.066,2736672,,,
117,0.076,2736672,.073,2736672,,,
118,0.069,2737456,.076,2736672,,,
119,0.065,2736672,.069,2737456,,,
120,0.069,2736672,.065,2736672,,,
121,0.074,2737488,.069,2736672,,,
122,0.076,2971536,.074,2737488,,,
123,0.076,2971536,.076,2971536,,,
124,0.079,2971536,.076,2971536,,,
125,0.077,2971776,.079,2971536,,,
126,0.072,2971536,.077,2971776,,,
127,0.087,2971776,.072,2971536,,,
128,0.069,2971776,.087,2971776,,,
129,0.068,3198944,.069,2971776,,,
130,0.069,3198944,.068,3198944,,,
131,0.070,3197456,.069,3198944,,,
132,0.070,3197456,.070,3197456,,,
133,0.069,3197456,.070,3197456,,,
134,0.070,3197456,.069,3197456,,,
135,0.086,3198944,.070,3197456,,,
136,0.077,3459824,.086,3198944,,,
137,0.082,3460192,.077,3459824,,,
138,0.084,3460192,.082,3460192,,,
139,0.077,3459824,.084,3460192,,,
140,0.075,3459824,.077,3459824,,,
141,0.084,3460192,.075,3459824,,,
142,0.090,3460192,.084,3460192,,,
143,0.092,3720176,.090,3427424,,,
144,0.080,3720176,.092,3687408,,,
145,0.077,3720176,.080,3687408,,,
146,0.079,3720512,.077,3687408,,,
147,0.090,3720176,.079,3687744,,,
148,0.090,3720176,.090,3687408,,,
149,0.085,3720176,.090,3687408,,,
150,0.094,4016528,.085,3720176,,,
151,0.088,4016528,.094,4016528,,,
152,0.097,4016528,.088,4016528,,,
153,0.091,4016528,.097,4016528,,,
154,0.091,4016528,.091,4016528,,,
155,0.090,4016528,.091,4016528,,,
156,0.089,4016528,.090,4016528,,,
157,0.101,4309296,.089,4016528,,,
158,0.093,4310384,.101,4309296,,,
159,0.094,4310384,.093,4310384,,,
160,0.094,4310384,.094,4310384,,,
161,0.096,4310384,.094,4310384,,,
162,0.094,4310384,.096,4310384,,,
163,0.102,4310384,.094,4310384,,,
164,0.106,4603056,.102,4310384,,,
165,0.108,4603872,.106,4603056,,,
166,0.089,4603056,.108,4603872,,,
167,0.097,4603904,.089,4603056,,,
168,0.097,4603904,.097,4603904,,,
169,0.099,4603056,.097,4603904,,,
170,0.111,4603904,.099,4603056,,,
171,0.099,4931536,.111,4603904,,,
172,0.105,4931536,.099,4931536,,,
173,0.104,4931920,.105,4931536,,,
174,0.109,4931536,.104,4931920,,,
175,0.100,4931920,.109,4931536,,,
176,0.102,4931920,.100,4931920,,,
177,0.113,4931920,.102,4931920,,,
178,0.110,5257760,.113,4931920,,,
179,0.113,5257232,.110,5257760,,,
180,0.110,5257232,.113,5257232,,,
181,0.114,5257760,.110,5257232,,,
182,0.109,5257760,.114,5257760,,,
183,0.115,5257760,.109,5257760,,,
184,0.109,5257760,.115,5257760,,,
185,0.113,5617520,.109,5257760,,,
186,0.118,5617328,.113,5617520,,,
187,0.125,5617328,.118,5617328,,,
188,0.118,5617328,.125,5617328,,,
189,0.113,5617328,.118,5617328,,,
190,0.120,5617328,.113,5617328,,,
191,0.122,5617328,.120,5617328,,,
192,0.123,5978368,.122,5617328,,,
193,0.123,5978352,.123,5978368,,,
194,0.120,5978352,.123,5978352,,,
195,0.122,5978368,.120,5978352,,,
201,0.094,0,.033,5977872,0.68,0.09,119548
211,0.101,0,.037,6761728,0.70,0.08,120320
221,0.105,0,.036,7154272,0.70,0.08,120728
231,0.111,0,.046,8038048,0.73,0.08,121588
241,0.112,0,.048,8495200,0.74,0.07,122044
251,0.127,0,.047,8983808,0.75,0.07,122520
261,0.134,0,.057,10002000,0.77,0.06,123520
271,0.138,32704,.053,10491712,0.75,0.08,124044
281,0.156,0,.058,11669632,0.79,0.07,125156
291,0.158,32752,.068,12225584,0.78,0.09,125736
301,0.168,0,.071,13502000,0.78,0.10,126960
311,0.169,0,.120,14122368,0.84,0.09,143492
321,0.186,0,.122,14814384,0.87,0.09,143896
331,0.201,32704,.130,16185712,0.89,0.10,144668
341,0.204,32560,.131,16937104,0.87,0.12,144656
351,0.228,0,.132,18508704,0.92,0.08,144456
361,0.232,0,.145,19323840,0.93,0.11,144396
371,0.248,32288,.148,20995600,0.95,0.08,144272
381,0.259,0,.157,21907328,0.99,0.08,144328
391,0.255,0,.157,22823936,0.96,0.09,144120
401,0.279,0,.167,24723936,0.98,0.10,143940
411,0.289,0,.174,25706512,1.02,0.08,143960
421,0.309,32304,.184,27708480,1.04,0.10,143780
431,0.329,0,.186,28819616,1.08,0.07,143688
441,0.348,0,.200,31013712,1.10,0.09,143652
451,0.354,0,.204,32153600,1.11,0.09,143544
461,0.371,0,.215,33337472,1.15,0.08,143596
471,0.399,32656,.221,35729424,1.16,0.11,143264
481,0.409,0,.233,37029520,1.17,0.12,143276
491,0.438,0,.248,39649184,1.22,0.11,143200
501,0.445,0,.250,40989072,1.26,0.08,143200
511,0.481,0,.271,43804464,1.33,0.08,143244
521,0.484,0,.275,45249568,1.31,0.09,143284
531,0.509,0,.282,46718816,1.34,0.09,143272
541,0.539,0,.298,49760576,1.37,0.10,143360
551,0.551,0,.315,51335856,1.38,0.12,143360
561,0.582,0,.330,54576752,1.45,0.11,143336
571,0.600,0,.341,56278320,1.48,0.11,143328
581,0.641,32720,.353,59685344,1.52,0.12,143308

